DynaSOAr: A Parallel Memory Allocator for Object-oriented Programming on GPUs with Efficient Memory Access

Object-oriented programming has long been regarded as too inefficient for SIMD high-performance computing, despite the fact that many important HPC applications have an inherent object structure. On SIMD accelerators, including GPUs, this is mainly due to performance problems with memory allocation and memory access: There are a few libraries that support parallel memory allocation directly on accelerator devices, but all of them suffer from uncoalesed memory accesses. We discovered a broad class of object-oriented programs with many important real-world applications that can be implemented efficiently on massively parallel SIMD accelerators. We call this class Single-Method Multiple-Objects (SMMO), because parallelism is expressed by running a method on all objects of a type. To make fast GPU programming available to average programmers, we developed DynaSOAr, a CUDA framework for SMMO applications. DynaSOAr consists of (1) a fully-parallel, lock-free, dynamic memory allocator, (2) a data layout DSL and (3) an efficient, parallel do-all operation. DynaSOAr achieves performance superior to state-of-the-art GPU memory allocators by controlling both memory allocation and memory access. DynaSOAr improves the usage of allocated memory with a Structure of Arrays data layout and achieves low memory fragmentation through efficient management of free and allocated memory blocks with lock-free, hierarchical bitmaps. Contrary to other allocators, our design is heavily based on atomic operations, trading raw (de)allocation performance for better overall application performance. In our benchmarks, DynaSOAr achieves a speedup of application code of up to 3x over state-of-the-art allocators. Moreover, DynaSOAr manages heap memory more efficiently than other allocators, allowing programmers to run up to 2x larger problem sizes with the same amount of memory.

==> benchmarks/benchmark_result_baseline.csv <==
collision,baseline_aos,123646,124304,124489,124316,124539
collision,baseline_soa,86489,86317,86575,86289,86436
gol,baseline_aos,495,494,494,494,494
gol,baseline_soa,394,394,394,394,394
nbody,baseline_aos,192222,190735,189974,189981,189998
nbody,baseline_soa,87680,87913,87913,87902,87914
structure,baseline_aos,71515,71572,71539,71561,71529
structure,baseline_soa,91164,91175,91181,91169,91161
sugarscape,baseline_aos,253198,253379,253369,253405,253348
sugarscape,baseline_soa,62597,62823,62805,62818,62802
traffic,baseline_aos,109863,109862,109847,109911,109877
traffic,baseline_soa,78113,78115,78054,78112,78048


==> benchmarks/benchmark_result_baseline_aos.csv <==
42890
36958
34038
33308
32981
31576
30570
29640
29139
27805
27020
26882
26557
25672
25197
25195
25197
24828
24672
24718
24836
24848
24880
25030
25258
25391
25768
26092
26424
26768
27145
27639
28271
28789
29476
30206
30991
31820
32522
33425
34100
34857
35352
35958
36423
36794
37017
37212
37296
37341
37328
37367
37326
37072
36907
36728
36416
36224
35905
35663
35252
34964
34677
34331
33980
33608
33229
32885
32558
32079
31738
31401
31052
30719
30423
30203
29928
29617
29349
29158
28906
28649
28442
28232
27966
27821
27576
27462
27297
27152
26991
26868
26724
26475
26410
26342
26273
26099
25983
25879
25786
25715
25603
25547
25469
25419
25352
25324
25273
25229
25192
25189
25148
25150
25119
25100
25110
25128
25123
25115
25149
25188
25202
25237
25277
25308
25358
25389
25455
25520
25580
25684
25763
25834
25911
25998
26083
26194
26283
26383
26529
26601
26735
26795
26927
27016
26939
27174
27376
27476
27605
27698
27803
27898
28032
28074
28162
28303
28382
28491
28555
28621
28741
28769
28883
28924
28977
29001
29092
29099
29159
29214
29222
29236
29251
29263
29304
29330
29304
29204
29258
29262
29223
29119
29108
29085
29039
28981
28948
28950
28849
28776
28786
28680
28645
28593
28545
28490
28458
28394
28357
28334
28325
28223
28188
28127
28062
28022
28050
27994
27960
27954
27926
27875
27927
27917
27861
27904
27925
27904
27923
27909
27933
27948
27932
27959
27965
28051
28020
28024
28098
28161
28176
28198
28223
28307
28289
28362
28345
28474
28511
28508
28557
28609
28641
28664
28698
28734
28810
28809
28813
28886
28887
28879
28922
28983
28908
28997
29012
29094
29119
29111
29103
29069
29058
29083
29115
29113
29128
29054
29075
29081
29069
29061
29039
29021
28995
28951
28910
28919
28906
28844
28850
28811
28802
28774
28715
28715
28673
28614
28621
28591
28561
28571
28532
28562
28534
28518
28476
28422
28414
28417
28441
28453
28397
28349
28349
28337
28407
28374
28374
28392
28390
28319
28377
28389
28433
28448
28415
28472
28488
28521
28560
28565
28607
28585
28581
28572
28647
28694
28735
28712
28742
28781
28726
28727
28794
28831
28874
28844
28842
28915
28897
28922
28898
28941
28988
28930
28940
28932
28973
28966
28935
28936
28923
28968
28966
28935
28958
28945
28941
28938
28909
28863
28892
28875
28833
28889
28834
28825
28814
28760
28788
28768
28813
28759
28713
28685
28714
28672
28676
28636
28616
28637
28623
28630
28632
28567
28613
28558
28552
28567
28557
28542
28548
28485
28536
28562
28539
28539
28519
28520
28497
28544
28569
28545
28572
28561
28569
28598
28588
28609
28671
28650
28670
28653
28663
28725
28730
28731
28722
28764
28780
28813
28793
28810
28814
28813
28820
28851
28862
28852
28885
28830
28853
28869
28894
28857
28814
28869
28926
28832
28889
28911
28860
28847
28882
28898
28872
28854
28895
28866
28795
28802
28813
28837
28750
28803
28819
28750
28760
28724
28749
28744
28718
28700
28698
28708
28670
28718
28661
28682
28647
28656
28623
28660
28620
28640
28570
28698
28613
28601
28568
28576
28521
28576
28657
28613
28584
28630
28647
28640
28647
28609
28617
28651
28646
28659
28630
28600



==> benchmarks/benchmark_result_baseline_soa.csv <==
8185
7291
6818
6582
6352
5964
5719
5476
5336
4899
4795
4736
4638
4291
4173
4179
4192
3964
3848
3850
3921
3879
3826
3840
3908
3943
4016
4110
4219
4309
4421
4554
4687
4806
4921
5063
5188
5300
5407
5511
5604
5725
5789
5859
5923
5974
6032
6078
6100
6143
6181
6225
6250
6273
6302
6307
6313
6320
6317
6295
6280
6246
6196
6169
6106
6063
6011
5947
5891
5818
5737
5664
5597
5522
5434
5367
5289
5207
5132
5054
4982
4909
4842
4777
4721
4665
4605
4561
4506
4473
4433
4394
4361
4330
4290
4265
4239
4212
4193
4169
4148
4131
4117
4092
4076
4061
4049
4039
4029
4020
4014
4015
4013
4005
4005
4007
4012
4013
4016
4018
4029
4040
4051
4058
4073
4089
4108
4127
4144
4170
4195
4213
4243
4275
4300
4337
4371
4408
4438
4476
4517
4568
4603
4641
4679
4731
4773
4818
4859
4912
4952
4995
5042
5084
5123
5164
5206
5239
5278
5311
5348
5383
5414
5438
5476
5490
5516
5545
5564
5574
5593
5612
5617
5623
5635
5639
5643
5651
5642
5646
5639
5628
5629
5613
5604
5590
5575
5566
5552
5531
5517
5508
5489
5467
5449
5436
5422
5399
5390
5376
5352
5344
5336
5318
5309
5297
5285
5266
5262
5261
5251
5244
5235
5236
5233
5231
5226
5221
5223
5226
5229
5239
5233
5245
5248
5256
5272
5285
5295
5295
5314
5327
5337
5355
5373
5372
5402
5403
5419
5437
5448
5468
5474
5486
5505
5513
5533
5544
5546
5555
5575
5590
5589
5594
5608
5617
5633
5634
5636
5648
5649
5653
5653
5643
5664
5643
5657
5648
5651
5643
5644
5641
5631
5630
5626
5613
5606
5603
5593
5592
5571
5568
5568
5557
5539
5535
5517
5514
5511
5497
5486
5483
5471
5458
5456
5454
5441
5437
5427
5427
5421
5424
5419
5420
5414
5408
5408
5415
5408
5402
5401
5409
5419
5430
5418
5428
5432
5440
5444
5450
5462
5462
5467
5483
5482
5493
5498
5512
5519
5522
5530
5542
5541
5553
5557
5568
5572
5575
5576
5585
5589
5591
5597
5600
5604
5608
5616
5613
5606
5612
5621
5622
5606
5614
5614
5611
5614
5602
5611
5613
5603
5602
5596
5596
5579
5578
5585
5570
5572
5570
5559
5556
5546
5541
5541
5536
5527
5527
5523
5518
5508
5503
5499
5493
5493
5478
5485
5478
5471
5472
5469
5465
5476
5473
5472
5467
5472
5471
5454
5459
5470
5468
5469
5474
5470
5482
5481
5490
5486
5487
5499
5498
5493
5509
5509
5513
5512
5525
5529
5539
5543
5549
5552
5562
5556
5558
5567
5560
5567
5568
5577
5587
5593
5604
5601
5615
5611
5607
5618
5608
5609
5607
5602
5612
5608
5612
5598
5605
5593
5588
5600
5586
5582
5578
5577
5572
5563
5567
5558
5559
5554
5547
5549
5546
5547
5536
5530
5541
5523
5535
5530
5515
5523
5513
5513
5511
5512
5503
5504
5511
5502
5506
5506
5505
5499
5504
5506
5499
5497
5505
5501
5508
5502
5516
5510
5510
5517
5516
5527
5524


==> benchmarks/benchmark_result_bitmap.csv <==
23887
18185
15267
14371
13783
12166
11013
9816
9460
7470
6888
6771
6312
5079
4581
4664
4674
4004
3813
3903
4142
4027
4041
4170
4422
4664
4888
5217
5627
6041
6585
7159
7703
8321
9101
9794
10622
11445
12219
13034
13946
14671
15359
16073
16783
17378
17999
18433
18911
19202
19559
19778
19988
20070
20022
19944
19881
19681
19400
19076
18766
18435
18013
17467
16964
16551
16016
15494
14935
14438
13866
13335
12857
12281
11794
11288
10835
10359
9928
9620
9164
8852
8522
8207
7907
7669
7410
7181
6962
6762
6552
6394
6234
6040
5929
5759
5644
5508
5412
5283
5183
5135
5058
4937
4866
4803
4788
4679
4643
4592
4578
4570
4567
4565
4519
4535
4581
4579
4565
4616
4623
4667
4678
4723
4767
4847
4943
5014
5100
5152
5232
5313
5435
5493
5634
5730
5881
5986
6145
6255
6347
6503
6656
6817
6929
7083
7189
7395
7536
7689
7791
8015
8073
8198
8332
8484
8600
8703
8849
8999
9073
9240
9265
9384
9441
9520
9614
9656
9741
9779
9782
9812
9864
9894
9874
9914
9915
9941
9947
9900
9862
9830
9770
9702
9675
9632
9586
9469
9454
9345
9314
9184
9189
9089
9037
8873
8930
8812
8765
8660
8623
8563
8533
8432
8342
8311
8247
8249
8217
8118
8118
8105
8025
8002
8000
8004
7956
7973
8011
7929
7986
7981
7964
8006
7978
8005
8087
8027
8118
8128
8165
8202
8254
8311
8338
8383
8448
8493
8584
8557
8651
8679
8748
8769
8868
8900
8904
8979
8988
9006
9073
9122
9176
9208
9285
9267
9307
9329
9344
9350
9362
9394
9433
9440
9365
9408
9388
9443
9359
9443
9341
9393
9418
9365
9298
9346
9281
9206
9249
9194
9175
9167
9098
9063
9013
9004
8978
8898
8871
8894
8848
8773
8730
8762
8705
8689
8626
8646
8671
8588
8552
8525
8528
8530
8552
8471
8524
8467
8479
8470
8471
8483
8527
8473
8537
8520
8578
8588
8599
8619
8658
8669
8715
8691
8762
8762
8683
8787
8806
8874
8901
8941
8973
8994
8963
9048
9037
9038
9121
9132
9163
9183
9150
9191
9203
9246
9194
9220
9261
9253
9240
9182
9299
9264
9207
9289
9259
9254
9235
9293
9176
9229
9173
9212
9211
9161
9167
9165
9108
9132
9100
9044
9021
9020
9019
9025
9013
8949
8981
8901
8900
8886
8886
8843
8813
8786
8810
8762
8832
8764
8778
8737
8662
8737
8776
8703
8725
8719
8699
8733
8742
8683
8694
8772
8740
8728
8726
8758
8785
8790
8843
8785
8935
8869
8819
8842
8900
8922
8936
8971
9008
9008
9028
9064
9058
9083
9092
9083
9147
9144
9135
9134
9164
9152
9110
9185
9152
9186
9135
9120
9190
9090
9136
9115
9112
9192
9166
9167
9128
9102
9133
9052
9116
9060
9076
9033
8973
9017
9006
9036
8975
8976
8980
8955
9006
9006
8928
8946
8952
8905
8952
8842
8911
8873
8886
8865
8854
8886
8895
8808
8827
8877
8875
8815
8810
8807
8867
8842
8789
8823
8786
8865
8874
8829
8857
8876
8894
8897
8910
8894



==> benchmarks/benchmark_result_cuda.csv <==
7661800
2366917
1518014
1147246
1579849
1666432
929046
928087
654192
644838
589814
432373
419996
442282
285549
313412
294127
318899
222368
224612
257606
296882
255703
268353
324258
418645
478022
555779
705006
703134
737432
919548
1095284
1360130
1670155
2040331
2516649
2972762
3433453
4013000
4590021
5287552
5973629
7002619
7944919
8890601
9800565
10436834
10862410
11414659
12282504
13572182
14356513
13537938
13673124
12592500
12039726
11031166
9953441
8933839
8127062
7258293
6509190
5839752
5089645
4427519
3960348
3537710
3150986
2814343
2519732
2271914
2048823
1873254
1687008
1553174
1408251
1343355
1221904
1121625
1037904
971334
878053
821103
772869
724382
683438
634062
593832
572933
544428
495763
496557
464946
425313
438379
420952
378645
396971
373834
355856
368016
359867
323056
339114
333801
308628
330310
307949
301898
315091
307149
296700
312536
299873
296483
312003
309035
302933
310385
312325
327475
331017
341658
344781
366802
378920
385864
399558
405958
426872
446388
464494
494840
516185
542084
576103
598343
640019
679441
715550
754905
800198
838143
891225
929320
980280
1014248
922063
977239
1027102
1053815
1069476
1103526
1150088
1220841
1258638
1292549
1316243
1395234
1388383
1449196
1475208
1514638
1503151
1617021
1551852
1694257
1636319
1703340
1653888
1738279
1701688
1727857
1710010
1718476
1704210
1705836
1675259
1667798
1619176
1574164
1580459
1556113
1513544
1485650
1443475
1421347
1381847
1333104
1321495
1287268
1244042
1236644
1193967
1181285
1145577
1109130
1100233
1077652
1055915
1029762
1005182
1017165
997135
971423
946283
953067
930097
941349
926148
906623
907830
916706
916223
915951
913204
913095
909930
932137
932971
935745
936779
956213
964020
965730
969922
1007807
1010493
1014644
1029862
1060462
1083247
1076019
1105236
1133302
1142175
1154718
1173391
1195590
1224959
1238483
1254812
1275964
1293718
1301699
1339556
1345612
1285180
1366055
1334190
1327124
1368049
1339423
1371150
1394949
1407466
1379867
1405642
1431671
1457976
1374259
1450968
1452738
1389435
1420512
1442340
1426807
1422192
1412686
1382144
1393552
1375259
1377156
1353509
1334741
1331391
1304455
1302008
1286177
1273222
1261895
1256812
1220096
1206743
1203363
1213597
1197503
1160474
1180634
1154835
1149882
1129433
1119977
1120320
1096698
1099055
1084673
1078303
1091212
1084346
1063052
1079438
1075428
1071806
1054109
1069694
1059402
1083459
1069371
1066652
1094829
1092935
1104679
1112126
1112182
1135294
1128845
1137404
1150706
1149882
1164684
1187812
1182093
1203366
1197027
1231944
1228390
1241015
1265208
1261207
1272252
1292583
1308315
1313667
1306194
1276242
1338713
1306551
1290393
1339142
1295673
1370769
1322014
1340374
1362958
1308246
1361530
1379903
1360095
1365344
1360832
1354643
1367318
1364651
1366926
1349353
1338450
1349242
1359917
1337942
1333187
1331908
1303990
1313856
1302076
1283320
1286823
1275059
1281149
1257856
1240842
1240435
1230224
1241269
1219220
1218590
1221520
1205884
1194486
1185300
1187136
1178778
1190356
1170973
1171428
1173770
1161489
1170934
1151742
1153339
1161326
1150886
1147994
1156130
1149921
1158657
1159015
1157633
1167955
1162190
1156850
1166449
1163446
1182779
1167047
1196563
1193467
1199059
1209785
1216681
1214923
1231758
1213318
1238607
1248762
1250338
1258494
1269141
1282799
1288532
1290701
1288495
1296829
1296310
1302487
1288633
1282928
1324561
1322532
1325729
1306182
1333913
1317820
1297425
1345715
1343603
1300787
1324092
1345549
1313002
1317962
1332243
1323521
1326880
1319662
1316261
1304860
1311061
1301229
1295508
1298556
1276956
1272702
1281724
1286575
1282571
1256830
1254580
1249748
1254752
1258196
1231974
1250707
1247323
1239348
1225354
1220008
1227622
1225324
1204665
1213959
1207389
1205056
1207702
1202667
1200380
1194921
1196286
1196225
1204763
1199202
1202752
1193555
1197777
1206733
1202163
1186023
1214393
1219051
1217736
1218225
1207670
1214626
1217942
1232798
1221446
1238988
1256816
1244357


==> benchmarks/benchmark_result_halloc.csv <==
24749
20824
17425
16483
16004
14650
13534
11895
11193
9150
8196
7989
7357
6007
5242
5271
5398
4688
4400
4452
4704
4747
4732
4967
5256
5637
6016
6482
7038
7647
8282
9094
9904
10764
11685
12605
13749
14694
15674
16897
17859
19031
19844
20982
21854
22684
23748
24152
24988
25392
25905
26139
26348
26503
26449
26503
26336
26149
25761
25392
24994
24567
24068
23482
22953
22223
21533
20829
20128
19396
18661
17965
17329
16638
15969
15194
14644
13962
13423
12840
12314
11821
11338
10895
10517
10063
9806
9473
9169
8880
8580
8311
8217
7984
7745
7475
7236
7030
6862
6661
6490
6371
6292
6125
5979
5896
5809
5755
5677
5630
5553
5497
5495
5464
5440
5413
5449
5446
5462
5475
5515
5599
5645
5712
5770
5871
5979
6077
6185
6284
6404
6580
6713
6847
6967
7124
7352
7479
7686
7891
8018
8285
8491
8648
8865
9032
9306
9537
9663
9886
10129
10281
10531
10780
10866
11131
11319
11426
11681
11856
12122
12309
12281
12332
12531
12654
12652
12833
12876
12927
13051
13138
13147
13176
13240
13408
13348
13343
13237
13181
13125
13104
13013
12971
12900
12846
12735
12643
12616
12522
12412
12248
12134
12022
11954
11881
11893
11802
11608
11464
11389
11265
11093
11012
10962
10883
10768
10701
10650
10606
10546
10468
10434
10443
10408
10342
10323
10310
10316
10326
10332
10324
10330
10330
10383
10417
10441
10461
10557
10571
10636
10684
10744
10834
10877
10915
11050
11099
11179
11340
11401
11386
11484
11557
11573
11688
11748
11835
11886
11942
11931
12050
12113
12161
12206
12249
12285
12360
12376
12370
12405
12445
12408
12535
12614
12613
12552
12569
12507
12464
12448
12454
12429
12361
12370
12311
12287
12292
12272
12281
12176
12055
12031
11991
11918
11870
11834
11799
11758
11701
11626
11600
11510
11468
11464
11402
11400
11450
11455
11376
11310
11283
11202
11151
11140
11092
11096
11115
11141
11115
11192
11192
11169
11174
11179
11196
11240
11270
11237
11204
11294
11315
11386
11396
11410
11494
11544
11574
11642
11674
11667
11812
11880
11862
11874
11917
11948
11945
11986
12028
12068
12070
12075
12108
12102
12120
12155
12185
12234
12212
12246
12271
12210
12209
12232
12313
12303
12280
12259
12272
12239
12233
12252
12243
12183
12135
12099
12086
12123
12142
12115
12003
11962
11917
11874
11872
11798
11776
11722
11721
11697
11651
11664
11593
11557
11580
11550
11638
11626
11591
11537
11498
11500
11536
11535
11453
11413
11407
11412
11432
11399
11443
11436
11440
11444
11482
11490
11474
11482
11536
11552
11572
11642
11625
11651
11668
11672
11732
11763
11770
11817
11845
11854
11897
11885
11953
11967
11959
11984
12004
12072
12085
12048
12057
12071
12085
12117
12054
12142
12200
12106
12091
12057
12144
12184
12157
12085
12054
12060
12228
12285
12195
12095
12037
11995
11966
11971
11941
11900
11883
11939
12033
12023
11961
11887
11816
11788
11763
11767
11758
11736
11711
11652
11738
11845
11831
11735
11732
11624
11639
11642
11631
11560
11571
11639
11577
11560
11604
11628
11657
11582
11593
11598
11617
11598
11680
11723
11739
11744
11687



==> benchmarks/benchmark_result_mallocmc.csv <==
16424
15764
14268
13741
13245
12151
11518
10483
9929
8453
7626
7491
7004
5928
5370
5346
5407
4823
4547
4565
4711
4653
4747
4950
5141
5410
5677
6051
6528
6937
7606
8232
9046
9608
10552
11510
12524
13507
14580
15620
16855
17865
19122
20314
21551
22819
24326
25864
28754
34917
145273
391866
433783
469699
483784
516210
528567
538724
538334
527562
510983
429488
327206
378252
278965
125794
116692
74902
49868
40898
46429
53923
28395
50863
44555
61871
32114
32778
17555
19584
13432
12417
10481
10861
10099
9400
10082
8860
8778
8317
8056
7984
7586
7364
7278
7053
6830
6805
6589
6274
6332
6118
6094
5954
5765
5696
5559
5600
5443
5415
5355
5364
5310
5343
5385
5279
5312
5516
5399
5354
5309
5411
5403
5468
5571
5638
5661
5793
5960
5979
6115
6160
6592
6649
6721
6730
6864
6963
7220
7630
7547
7721
7871
8093
8338
8953
8796
11144
9055
9491
10127
9945
10465
11106
10496
10991
11640
11350
12699
15504
14145
12752
13518
14694
16777
17872
15004
28085
68115
92468
103623
171229
110323
142324
131844
134854
132355
154652
148223
95862
165311
129775
128832
143934
131734
148661
144109
153404
113264
132260
136953
137712
117349
130424
147835
126477
122336
103366
121301
122676
117835
98607
99429
120319
110403
128132
114673
70391
70117
104768
104684
118186
59361
92506
91395
99696
80742
38161
74983
60224
23497
17919
25530
20450
22674
35754
61667
95554
96344
121825
65825
70477
40613
53238
33884
18713
24798
21184
20325
73049
99143
150560
160645
122533
90502
28905
71590
44007
31456
41732
82138
35930
47193
89755
112471
94837
23544
38077
70720
116113
165048
89694
57059
123241
113196
17292
43357
38726
19683
25203
52313
136530
159289
48173
51359
33911
94610
112106
38714
40860
85693
104205
16556
20539
39915
33989
88459
65074
32324
75324
105629
114574
82105
61297
75047
19693
18669
17724
20176
28528
97640
121931
114752
128919
127550
104731
72863
82172
62180
32819
41595
44644
57001
43372
98356
100082
14561
18229
15831
24615
37330
82824
107924
123236
132094
70810
96727
46911
108902
105687
15638
17042
18192
32447
89045
78884
83965
36518
40119
74422
45941
42503
50310
108781
92236
15213
35022
61616
139082
149657
112096
119360
20723
24140
52628
76026
115166
47937
108480
38496
67203
57404
98656
34189
48571
37540
52897
24464
27193
64088
98199
108899
83045
95551
116759
101157
93788
14918
18999
54318
41529
33687
86771
124763
75240
35944
37952
73285
112607
42334
47003
85477
22758
44488
114352
130387
39806
40071
46986
43537
81556
39650
80267
82914
82512
31844
64489
99350
79906
84815
35474
28898
33511
98459
93653
90364
34405
56445
17675
39254
83368
121849
99517
116337
19920
25069
39218
108888
129750
128957
127065
105141
16315
19622
26209
32204
68197
115787
87336
80639
31326
126580
82340
45168
53875
127509
16231
23267
17254
27891
130463
136193
114917
45948
98333
91414
21897
24872
34354
46685
114353
161181
74477
64380
70530
45473
39225
79294
50700
81689
20785
31676
61507
40897
25614
42597
94427
82051
33523
62041
75837
47622
97391
15678
30087
45823
48759
109578
71624
71670
35554
77863
97976
17678
31953
43026
82980
133207
88118
85763



==> benchmarks/benchmark_result_soaalloc.csv <==
14354
11804
8964
8709
8628
8175
7637
6891
6538
5443
5012
4879
4568
3841
3553
3580
3568
3276
3154
3204
3323
3308
3283
3366
3563
3808
4149
4720
5552
5627
7851
8048
8497
8105
9486
9926
10389
11996
12100
13211
13614
14679
14828
15704
16350
15799
17089
16767
17047
16910
16864
16172
16184
16283
16334
16494
16877
17623
17527
17861
17562
17189
16448
16895
16788
16098
15811
14824
16001
14707
14315
13388
12474
12959
12043
11652
9242
9125
8356
7839
8163
7272
7036
6755
6518
6264
6034
5809
5611
5447
5249
5078
4931
4785
4615
4489
4400
4262
4190
4064
4011
3924
3873
3801
3746
3707
3648
3628
3723
3607
3593
3620
3689
4031
3533
3521
3671
4057
3871
3803
3994
4020
3835
3893
4216
3881
4265
4074
3987
4382
4417
4893
4260
4829
4365
4652
4650
4771
4803
5043
5011
5390
5136
5715
5436
5629
5630
5768
5838
6149
6252
6009
6340
6364
6543
6976
6567
6775
7019
7111
6952
6803
6899
6965
7082
7145
7285
7247
7301
7308
7381
7400
7348
7395
7392
7434
7429
7407
7416
7406
7527
7340
7341
7350
7296
7387
7228
7292
7242
7073
7228
7363
6900
6851
6846
7082
6650
6656
6584
6514
6507
6402
6335
6312
6216
6180
6190
6166
6088
6072
6014
5973
5962
5953
5925
5913
5908
5895
5914
5916
5893
5908
5930
5924
5925
5978
5986
6120
6067
6032
6053
6180
6364
6359
6431
6549
6711
6644
6436
6352
6498
6601
6831
6650
6634
6716
6709
6822
6842
6941
6986
7013
7045
6981
6991
7039
7030
7107
7032
7104
7053
7139
7069
7110
7089
7085
7160
7088
7096
7083
7020
7059
7050
7019
7006
6992
6961
6967
6936
6900
6921
6882
6822
7047
6768
6726
6706
6693
6730
6620
6599
6584
6553
6544
6503
6488
6517
6419
6387
6411
6412
6356
6360
6356
6331
6323
6321
6303
6325
6302
6348
6297
6346
6369
6398
6400
6454
6433
6470
6607
6487
6425
6437
6532
6623
6665
6776
6695
6680
6806
6738
6747
6887
6885
6883
6893
6822
6834
6896
6955
6971
6990
7020
6967
6976
7096
7047
7013
7036
7002
7117
7020
7052
6993
7004
7108
7018
6961
6944
7010
6949
6893
6910
6922
6885
6903
6873
6886
6841
6836
6836
6799
6785
6778
6787
6766
6780
6704
6711
6684
6668
6620
6603
6621
6681
6606
6588
6565
6567
6540
6528
6568
6516
6520
6521
6502
6495
6493
6520
6499
6517
6511
6476
6510
6549
6524
6563
6648
6604
6648
6716
6673
6812
6761
6841
6927
6774
6688
6733
6792
6887
6834
6879
6873
6879
6890
6972
6981
6957
6963
7057
6969
6979
6939
6965
7077
6964
7016
6938
7019
7072
6903
6904
6947
6971
6887
6956
6889
6860
6909
6873
6839
6805
6823
6809
6800
6797
6785
6772
6815
6736
6736
6776
6698
6731
6722
6717
6703
6669
6691
6680
6647
6677
6638
6635
6628
6611
6639
6647
6606
6628
6614
6592
6583
6583
6584
6594
6624
6599
6597
6611
6596
6604
6666
6682
6753
6694
6630
6647
6664



==> benchmarks/benchmark_result_soaalloc_0.csv <==
9216
10063
9376
9114
9015
8485
8002
7237
6871
5796
5383
5238
4911
4167
3873
3915
3888
3600
3463
3502
3627
3632
3575
3657
3840
4015
4162
4433
4727
5046
5430
5804
6273
6756
7290
7893
8474
9113
9740
10416
11077
11766
12424
13054
13650
14198
14714
15146
15532
15855
16123
16389
16478
16462
16455
16462
16305
16088
15861
15515
15229
14773
14352
13982
13505
13115
12683
12290
11910
11462
11104
10773
10353
10033
9707
9369
9051
8747
8389
8090
7855
7576
7289
7053
6794
6541
6281
6117
5875
5651
5480
5335
5168
5040
4866
4735
4648
4535
4464
4339
4267
4208
4155
4097
4029
3983
3943
3912
3908
3843
3823
3829
3800
3804
3791
3813
3793
3827
3834
3852
3860
3894
3921
3958
3987
4029
4083
4122
4168
4222
4282
4347
4394
4465
4563
4639
4710
4784
4927
4986
5091
5166
5264
5376
5477
5571
5678
5749
5849
5962
6047
6159
6239
6348
6450
6543
6676
6731
6794
6873
6977
7044
7157
7197
7259
7305
7366
7432
7444
7520
7497
7545
7571
7561
7574
7627
7618
7614
7610
7585
7576
7540
7540
7508
7415
7416
7336
7334
7288
7230
7165
7129
7088
7000
6950
6895
6848
6761
6713
6689
6622
6586
6539
6513
6442
6388
6368
6308
6302
6249
6214
6191
6156
6169
6146
6112
6082
6075
6082
6090
6114
6099
6123
6127
6159
6157
6182
6188
6231
6245
6313
6300
6318
6340
6439
6421
6455
6525
6547
6581
6615
6642
6707
6700
6763
6799
6833
6893
6931
6933
6960
7004
6988
7019
7050
7088
7120
7136
7157
7143
7153
7196
7193
7195
7197
7233
7188
7219
7189
7193
7194
7178
7191
7172
7144
7142
7105
7090
7072
7035
7025
6986
6963
6950
6918
6878
6882
6825
6794
6799
6757
6735
6720
6684
6671
6632
6619
6598
6579
6565
6547
6546
6520
6506
6519
6490
6507
6486
6499
6480
6462
6485
6504
6514
6544
6523
6535
6545
6580
6592
6578
6601
6636
6652
6671
6710
6743
6739
6741
6792
6817
6840
6843
6847
6885
6923
6898
6928
6988
6960
6972
6996
6988
7022
7033
7044
7046
7020
7065
7071
7075
7100
7060
7064
7096
7079
7063
7093
7058
7054
7079
7066
7040
7031
7029
7038
6986
6974
6968
6955
6928
6933
6957
6911
6899
6852
6893
6847
6827
6829
6809
6789
6770
6748
6734
6766
6740
6715
6729
6709
6706
6683
6693
6687
6716
6664
6663
6633
6652
6696
6668
6652
6658
6687
6666
6674
6692
6717
6713
6708
6719
6744
6757
6773
6781
6794
6797
6845
6839
6873
6889
6883
6880
6874
6898
6923
6933
6941
6936
6945
6988
6998
6971
7025
7000
7011
7021
7002
6993
7018
7006
7003
7006
7015
6979
7044
6979
7037
6987
6994
7013
6974
6964
6957
6979
6960
6936
6935
6931
6900
6887
6916
6885
6885
6863
6850
6849
6839
6832
6836
6823
6803
6803
6775
6766
6756
6758
6769
6801
6744
6757
6771
6795
6727
6719
6749
6733
6747
6760
6753
6749
6740
6742
6749
6780
6751
6792
6781
6807
6820



==> benchmarks/benchmark_result_soaalloc_2.csv <==
10894
11401
9368
9145
9041
8526
7991
7221
6871
5763
5325
5206
4872
4151
3841
3872
3862
3560
3441
3484
3596
3580
3549
3655
3823
4028
4254
4487
4790
5512
5663
6117
6574
7230
7827
8383
9084
9968
10461
11288
12091
12588
13433
13985
14487
14977
15751
15704
16264
16517
16475
16384
16452
16433
16401
16412
16356
16128
16392
15766
15839
15405
15331
14588
13758
13815
13457
12670
12209
11652
11213
10790
10440
10057
9689
9375
9112
8743
8421
8165
7857
7632
7343
7121
6807
6586
6354
6118
5904
5699
5521
5346
5175
5017
4901
4737
4637
4522
4426
4321
4273
4190
4107
4034
4024
3933
3938
3900
3857
3890
3905
3800
3798
3832
3779
3830
3816
3871
3982
3889
3898
3932
3981
3989
4018
4029
4129
4118
4207
4265
4421
4419
4449
4492
4721
4685
4823
4898
4954
5071
5109
5274
5512
5414
5551
5657
5753
5872
6074
6157
6141
6256
6391
6486
6544
6638
6707
6778
6984
6948
7063
7146
7249
7304
7368
7445
7447
7497
7559
7592
7596
7646
7676
7669
7674
7690
7689
7676
7678
7641
7648
7619
7587
7568
7522
7488
7445
7387
7332
7273
7248
7184
7131
7092
7003
7010
6899
6823
6785
6754
6685
6648
6577
6580
6490
6452
6415
6360
6332
6286
6257
6232
6223
6218
6196
6144
6173
6147
6130
6146
6148
6135
6167
6162
6178
6208
6226
6254
6306
6372
6371
6385
6394
6486
6522
6563
6546
6723
6607
6671
6769
6823
6814
6856
6898
6905
6970
7038
7075
7041
7085
7160
7148
7142
7164
7207
7261
7255
7244
7277
7293
7296
7286
7292
7319
7325
7315
7305
7290
7291
7287
7273
7285
7282
7242
7183
7218
7192
7179
7178
7094
7099
7079
7053
7005
6967
6946
6943
6911
6835
6823
6822
6774
6760
6760
6718
6699
6656
6674
6660
6624
6605
6600
6599
6575
6557
6563
6573
6572
6562
6569
6560
6593
6571
6578
6623
6623
6689
6674
6687
6731
6712
6744
6790
6844
6777
6836
6902
6860
6889
6965
6954
6933
6949
6985
7024
7028
7044
7097
7154
7125
7117
7156
7148
7202
7194
7182
7168
7164
7162
7189
7188
7213
7194
7166
7170
7202
7175
7181
7178
7198
7152
7145
7126
7124
7142
7107
7089
7067
7054
7027
7010
6996
7019
6982
6956
6934
6945
6898
6890
6873
6871
6851
6853
6830
6835
6847
6770
6830
6773
6763
6780
6754
6773
6746
6717
6741
6733
6763
6740
6742
6716
6728
6774
6771
6755
6795
6836
6837
6830
6841
6906
6884
6898
6864
6927
6923
6963
7022
6971
7013
6997
7018
7014
7059
7042
7058
7065
7055
7073
7106
7080
7106
7125
7146
7130
7108
7101
7085
7139
7099
7102
7094
7086
7068
7099
7105
7067
7074
7076
7072
7051
7068
7042
7017
7009
7002
7007
7020
6981
7015
6993
6995
6959
6968
6934
6940
6939
6897
6921
6900
6851
6879
6874
6836
6860
6826
6845
6841
6814
6834
6848
6822
6819
6814
6802
6821
6822
6827
6826
6831
6841
6820
6833
6880
6930
6898
6927
6936
6914



==> benchmarks/benchmark_result_soaalloc_no_coal.csv <==
15670
9742
9030
8771
8876
8368
7685
6967
6604
5521
5146
4957
4630
3883
3594
3630
3599
3322
3210
3254
3381
3372
3357
3443
3629
3815
4001
4262
4780
8035
8391
11978
11123
7801
10642
14459
14333
14613
12942
15583
17579
21111
23788
19839
19751
18123
19025
19011
17599
16201
17952
16348
16412
16417
16334
16945
22027
19268
15774
19784
20924
18677
17545
19941
20705
26581
16127
19686
20742
18869
18916
16256
16326
12078
12271
9375
10296
8596
9303
7842
7661
7343
7062
6822
6578
6349
6109
5921
5700
5468
5322
5176
4991
4825
4681
4563
4436
4325
4221
4140
4074
3984
3937
3857
3809
3755
3733
3762
4161
3818
4331
4053
3541
3570
3541
3578
3582
3599
3617
3627
3691
3974
4179
3720
3788
4000
4594
5045
5390
5312
4797
4123
4199
4274
4376
4655
5513
5088
4695
4838
4918
5052
5872
6922
6232
5449
5540
5686
6091
7105
8144
7685
6145
6338
6837
7064
7244
7313
7355
7621
7843
7984
7679
7178
7227
7292
7361
7450
7441
7520
7534
7573
7577
7600
7653
7635
7651
7644
7627
7595
7572
7659
7517
7544
7516
7465
7391
7367
7351
7249
7185
7133
7119
7037
6964
6939
6850
6771
6714
6660
6604
6563
6531
6451
6400
6362
6323
6274
6234
6222
6161
6105
6143
6091
6076
6074
6070
6026
6034
6061
6035
6047
6078
6090
6109
6168
6141
6359
6354
6159
6215
6255
6276
6336
6377
6684
6850
7077
7071
6527
6613
6646
6660
6730
6835
6839
6916
7006
7227
7135
7135
6969
7030
7053
7054
7134
7176
7148
7172
7178
7187
7253
7261
7240
7255
7220
7228
7233
7230
7241
7245
7213
7221
7216
7151
7181
7147
7127
7117
7090
7044
7072
7018
6944
6942
6891
6861
6848
6873
6790
6753
6764
6741
6674
6646
6612
6632
6583
6601
6561
6548
6520
6508
6480
6498
6490
6467
6488
6464
6499
6493
6465
6484
6519
6543
6577
6726
6625
6526
6516
6591
6587
6612
6687
6686
6783
7086
6998
7097
7039
6753
6788
6826
6865
6919
6917
6947
7009
6966
6997
7046
7026
7080
7011
7086
7134
7097
7077
7106
7114
7096
7129
7097
7127
7129
7090
7097
7097
7129
7066
7137
7083
7065
7064
7053
7057
7018
7048
6996
6993
6978
6956
6955
6935
6924
6906
6892
6880
6853
6840
6819
6802
6769
6764
6774
6752
6728
6744
6717
6723
6723
6690
6716
6716
6687
6671
6676
6649
6655
6696
6679
6679
6703
6691
6742
6757
6837
6932
6941
6713
6735
6727
6767
6782
6887
7028
6897
7051
7148
7103
6999
6865
6883
6913
6901
6930
6976
6966
7018
7000
7018
7000
7002
7039
7059
7063
7028
7084
7053
7043
7030
7023
7049
7056
7031
7049
7073
7004
7011
7021
6995
6982
7010
6976
6962
6959
6981
6966
6934
6977
6950
6935
6925
6906
6887
6894
6891
6843
6866
6832
6834
6805
6857
6832
6777
6798
6822
6779
6795
6782
6760
6778
6747
6752
6807
6782
6824
6795
6777
6778
6798
6777
6799
6847
6887
6958
7229
6858
7115
6962



==> benchmarks/benchmark_result_soaalloc_no_rotl.csv <==
95859
65486
64973
57814
67163
73114
48282
43983
38908
33010
40226
28790
26895
19255
21108
24959
18214
14998
13683
16054
19444
15579
15948
16267
19299
21216
21826
24210
26197
29239
33693
36422
39509
43798
48279
53614
58162
62306
67076
71834
77135
81135
84738
88651
92561
97135
101715
107091
112788
118246
123633
129343
130101
127353
123375
118190
113182
108144
103531
99016
95702
92396
88457
84499
81804
78516
76511
73604
70324
68211
65568
63637
60660
58192
56260
53847
51734
49923
46971
44776
42926
41956
39336
38257
36172
35472
33976
32899
31146
30373
29893
28342
27541
27131
25651
25428
25002
24247
23179
22846
22123
21856
21247
20855
20657
20591
20128
19940
19766
19508
19161
19322
19227
19452
19296
19086
19877
19211
19790
20114
20152
20708
20992
21130
21563
21833
22290
22649
23152
23999
25047
25773
26462
26616
27695
28050
29133
29939
30537
31922
32596
33724
34643
35912
36826
38268
38799
39894
40620
41840
43098
43715
44545
45511
46253
47613
48424
49453
50033
50723
50956
52167
52718
53143
53718
54188
54526
54837
55097
55448
55420
55743
55464
55917
55254
55685
55426
55450
54945
54837
54990
54595
54012
53671
53127
52768
52367
51999
51292
50971
50474
50064
49880
49121
48452
48223
47423
47172
46779
46096
45913
45424
44741
44375
43931
43527
43156
43071
42648
42798
42023
41738
41827
41913
41558
41617
41266
41607
41356
41700
41454
41824
42155
42151
42455
42380
42516
43173
42635
43390
43478
43876
44011
44684
44961
45138
45871
46206
45888
46664
47236
47443
47520
48332
48571
48897
49091
49519
49565
50469
50143
50492
50508
51051
50709
51403
51365
51687
51622
51666
51724
52324
51663
52435
51913
52117
52046
52166
51572
51909
51533
52042
51313
51598
50854
51084
50650
50752
50057
50300
49548
49786
49625
49167
48825
48755
48616
48359
47787
47711
47120
47294
47062
46789
46733
46386
46306
46261
45901
45892
45710
45728
45754
45697
45394
45229
45721
45570
45323
45502
45140
45565
45674
45917
46063
46099
45900
46530
46506
46533
46587
47144
47155
47729
47062
47838
47736
48112
48445
48931
48719
49387
49167
49167
49354
49732
49924
50290
50143
50284
50442
50697
50300
50844
50556
50954
50840
51102
50698
51128
50498
51116
50911
51184
50724
51141
50942
51076
50741
50852
50842
50914
50497
50797
50496
50320
50071
50171
49796
49872
49361
49349
48988
49550
49156
48739
48368
48406
48155
48081
47859
47800
47607
47951
47569
47673
47716
47365
47145
47029
47258
47254
47085
47362
46768
47014
46891
47103
46812
47248
46983
47262
47059
47500
47299
47448
47260
47555
47559
48108
47806
48253
48259
48627
48496
48668
48623
49061
48728
49271
49175
49656
49722
49927
49806
50029
49796
50145
50197
50324
50183
50278
50190
50618
50402
50588
50014
50532
50283
50660
49950
50361
50241
50583
50400
50413
50089
50550
49721
50517
50319
49970
49704
50161
49839
49900
49634
49582
49458
49372
49327
48683
49042
49437
48910
49009
48749
49225
48598
49024
48271
48164
47933
48548
48324
48119
48005
47907
47824
47877
48060
47934
48055
48056
47998
48070
47990
48155
47928
48306
48294
48200
47967
48265
48389
48667
48395
48709
48632
48995



==> benchmarks/benchmark_result_soaalloc_no_rotl_no_coal.csv <==
723228
149846
154078
130898
238560
267972
121850
116004
98666
85771
110940
72199
54436
41085
42541
55519
42729
35597
31974
37310
54775
50524
50197
55138
64109
81215
88482
92346
102838
104804
140938
150741
155685
164219
186075
191891
203937
206423
216077
226333
227927
234348
240908
230119
234303
232295
237668
231524
232103
219132
230976
226417
223008
216446
217896
211604
205643
208404
205407
197878
207082
198893
202117
196243
196886
193172
194398
189225
187315
183510
180078
174353
169051
167707
163667
155555
156696
149799
138506
137486
133875
128536
125231
116937
116311
109524
106044
101418
94861
93351
90713
87261
83082
78870
75542
73410
66921
67801
66516
61566
62514
59113
58594
52347
55160
51973
51551
52908
49499
44497
50075
49921
46899
48926
46465
48356
50058
49803
51459
48900
54222
53580
52153
54863
54060
57906
53570
60834
60316
62134
65886
67770
67566
70541
73507
68817
77988
79526
81706
83523
85155
90532
91785
93364
90613
98931
100169
102715
106773
107117
110917
113138
115934
122556
119989
124083
122637
126796
124444
133288
134509
133625
133453
136379
139693
139464
141297
141253
142802
144187
148430
148223
147726
147138
146730
146939
149513
149817
147547
148321
148682
147524
146251
145461
145274
145414
143636
142649
141392
139905
138191
137955
136361
135675
136240
134331
131178
133373
131053
129527
127583
127540
126738
124565
124772
123669
121830
121247
120874
119393
118658
116085
115366
115557
115086
113694
112485
113911
114279
113638
113937
113553
113877
114260
114211
115421
114684
114335
117076
119001
117434
119234
119833
120199
119278
123107
123785
120589
126376
126604
126097
128771
127509
128201
128680
130521
132020
132150
132318
133097
133449
134999
135363
136140
138005
137652
138542
140585
139621
140029
140695
141623
141900
142552
142053
141668
142985
142422
141109
140875
139523
142705
143242
140806
140710
140321
139601
139906
140168
139234
137760
137974
138145
137334
135473
135749
136506
136297
132603
132852
132437
132028
131345
131429
129176
129852
129258
128630
129035
126958
126576
128547
127736
126707
125863
123057
124934
125680
125237
123672
124478
125191
126497
125109
125577
125717
127308
127265
126022
124603
126995
127640
128682
128392
128716
130211
130997
130050
131873
131071
131153
132702
133049
133277
133068
131913
134725
135492
135775
135575
134634
138033
137195
135973
136969
137555
137258
137391
139421
140236
138107
138311
138993
138886
139132
139228
139177
140322
138263
138148
137398
139046
139849
138538
139347
137598
137309
136812
137867
137688
136024
137630
136149
135597
136020
133178
134344
134405
133285
132499
134167
131878
132471
133436
130705
131843
131123
130009
131833
129967
129476
129695
129889
130998
129438
129932
129779
129695
130173
130539
129978
130068
129205
129419
128975
128036
129477
128482
131951
132091
130831
131754
132940
131470
132755
132642
132195
132525
133562
134243
136428
135953
135169
135986
135020
134177
135719
134481
136876
136024
137675
136968
135424
138808
136315
137479
136671
138921
139216
139828
137127
135976
136593
138749
138652
137392
137274
136814
138031
136619
138774
137928
137334
136333
138000
137348
135643
135598
136783
137754
137884
135351
135110
136740
135917
135358
134660
134411
135537
135096
134206
132752
133028
133466
133507
133406
132441
132271
132742
132999
132064
132456
132714
133265
133040
132503
132607
131410
132863
130920
132040
131537
130900
132736
132575
133073
131932
130667
133073
131932



==> benchmarks/linux_scal_bitmap.csv <==
72 1,10019,0
72 2,563,0
72 3,5054,0
72 4,742,0
72 5,889,0
72 6,5342,0
72 7,1102,0
72 8,1222,0
72 9,5714,0
72 10,1439,0
72 11,1581,0
72 12,48495,0
72 13,42390,0
72 14,9822,0
72 15,2215,0
72 16,2398,0
72 17,2568,0
72 18,2440,0
72 19,9217,0
72 20,2715,0
72 21,2885,0
72 22,9611,0
72 23,3031,0
72 24,3197,0
72 25,9964,0
72 26,3475,0
72 27,3547,0
72 28,10331,0
72 29,3748,0
72 30,3991,0
72 31,10700,0
72 32,4191,0
72 33,4354,0
72 34,11095,0
72 35,4542,0
72 36,4649,0
72 37,13702,0
72 38,4944,0
72 39,5036,0
72 40,14103,0
72 41,5271,0
72 42,5388,0
72 43,14497,0
72 44,5650,0
72 45,5747,0
72 46,14849,0
72 47,5977,0
72 48,6144,0
72 49,15255,0
72 50,6380,0
72 51,6557,0
72 52,15667,0
72 53,6804,0
72 54,6937,0
72 55,18303,0
72 56,7944,0
72 57,7278,0
72 58,18640,0
72 59,7594,0
72 60,7631,0
72 61,19082,0
72 62,7850,0
72 63,8082,0
72 64,19383,0
72 65,8271,0
72 66,8351,0
72 67,19840,0
72 68,8640,0
72 69,8773,0
72 70,20149,0
72 71,9012,0
72 72,9104,0
72 73,22758,0
72 74,9409,0
72 75,10866,0
72 76,23165,0
72 77,9848,0
72 78,9985,0
72 79,23663,0
72 80,10121,0
72 81,11071,0
72 82,23915,0
72 83,10529,0
72 84,12000,0
72 85,24265,0
72 86,10933,0
72 87,11849,0
72 88,24664,0
72 89,11420,0
72 90,11969,0
72 91,27340,0
72 92,11601,0
72 93,12109,0
72 94,27689,0
72 95,11978,0
72 96,12157,0
72 97,28085,0
72 98,12767,0
72 99,12565,0
72 100,28509,0
72 101,12926,0
72 102,13006,0
72 103,28846,0
72 104,13453,0
72 105,13412,0
72 106,29248,0
72 107,13819,0
72 108,13711,0
72 109,31878,0
72 110,14152,0
72 111,14125,0
72 112,32205,0
72 113,14523,0
72 114,14467,0
72 115,32677,0
72 116,15056,0
72 117,14890,0
72 118,33088,0
72 119,15391,0
72 120,15254,0
72 121,33461,0
72 122,16001,0
72 123,15798,0
72 124,33912,0
72 125,16229,0
72 126,15960,0
72 127,36463,0
72 128,17222,0
72 129,16375,0
72 130,36916,0
72 131,17446,0
72 132,16800,0
72 133,37205,0
72 134,17597,0
72 135,17176,0
72 136,37636,0
72 137,18276,0
72 138,17518,0
72 139,38109,0
72 140,18585,0
72 141,17895,0
72 142,37017,0
72 143,19212,0
72 144,18362,0
72 145,40816,0
72 146,19375,0
72 147,19498,0
72 148,38781,0
72 149,28740,0
72 150,19051,0
72 151,41594,0
72 152,19690,0
72 153,19487,0
72 154,42128,0
72 155,20182,0
72 156,20784,0
72 157,41046,0
72 158,29972,0
72 159,20176,0
72 160,42944,0
72 161,21687,0
72 162,20658,0
72 163,44998,0
72 164,21726,0
72 165,20997,0
72 166,46158,0
72 167,22304,0
72 168,21289,0
72 169,47158,0
72 170,22619,0
72 171,21647,0
72 172,47933,0
72 173,23455,0
72 174,22174,0
72 175,48848,0
72 176,23929,0
72 177,22505,0
72 178,48271,0
72 179,24246,0
72 180,22955,0
72 181,52196,0
72 182,24438,0
72 183,23471,0
72 184,52888,0
72 185,24957,0
72 186,23896,0
72 187,53592,0
72 188,25361,0
72 189,24244,0
72 190,53799,0
72 191,26218,0
72 192,24688,0
72 193,54311,0
72 194,26207,0
72 195,25081,0
72 196,54627,0
72 197,26694,0
72 198,25373,0
72 199,57313,0
72 200,26918,0
72 201,25693,0
72 202,57672,0
72 203,27346,0
72 204,25956,0
72 205,58031,0
72 206,27851,0
72 207,26674,0
72 208,58439,0
72 209,28414,0
72 210,26862,0
72 211,58970,0
72 212,30202,0
72 213,27332,0
72 214,59233,0
72 215,30623,0
72 216,27915,0
72 217,62077,0
72 218,29574,0
72 219,61735,0
72 220,61832,0
72 221,62072,0
72 222,61988,0
72 223,62087,0
72 224,62283,0
72 225,62358,0
72 226,62527,0
72 227,62640,0
72 228,62751,0
72 229,63023,0
72 230,63026,0
72 231,63265,0
72 232,63470,0
72 233,63465,0
72 234,65847,0
72 235,66041,0
72 236,66239,0
72 237,66381,0
72 238,66464,0
72 239,66613,0
72 240,66838,0
72 241,67041,0
72 242,67127,0
72 243,67241,0
72 244,67462,0
72 245,67501,0
72 246,67488,0
72 247,67659,0
72 248,67688,0
72 249,67889,0
72 250,67842,0
72 251,67928,0
72 252,70286,0
72 253,70541,0
72 254,70544,0
72 255,70654,0
72 256,70676,0
72 257,70954,0
72 258,71005,0
72 259,71238,0
72 260,71298,0
72 261,71554,0
72 262,71803,0
72 263,71935,0
72 264,72167,0
72 265,72150,0
72 266,72313,0
72 267,72561,0
72 268,72794,0
72 269,72828,0
72 270,75368,0
72 271,75395,0
72 272,75491,0
72 273,75590,0
72 274,75809,0
72 275,75923,0
72 276,76070,0
72 277,76116,0
72 278,76317,0
72 279,76340,0
72 280,76445,0
72 281,76566,0
72 282,76632,0
72 283,76770,0
72 284,76774,0
72 285,76980,0
72 286,77072,0
72 287,77088,0
72 288,79442,0
72 289,79738,0
72 290,79487,0
72 291,79853,0
72 292,79863,0
72 293,80081,0
72 294,80037,0
72 295,80254,0
72 296,80397,0
72 297,80560,0
72 298,80692,0
72 299,80987,0
72 300,83426,0
72 301,83755,0
72 302,83701,0
72 303,83784,0
72 304,84001,0
72 305,84128,0
72 306,86556,0
72 307,86558,0
72 308,86996,0
72 309,87110,0
72 310,87269,0
72 311,87419,0
72 312,87568,0
72 313,87786,0
72 314,87813,0
72 315,87934,0
72 316,87996,0
72 317,88188,0
72 318,88281,0
72 319,88546,0
72 320,88628,0
72 321,88743,0
72 322,88986,0
72 323,88938,0
72 324,88894,0
72 325,91416,0
72 326,91371,0
72 327,91424,0
72 328,91657,0
72 329,91678,0
72 330,91987,0
72 331,92107,0
72 332,91930,0
72 333,92012,0
72 334,92117,0
72 335,92082,0
72 336,92182,0
72 337,92417,0
72 338,92534,0
72 339,92605,0
72 340,92879,0
72 341,95319,0
72 342,92781,0
72 343,93010,0
72 344,95381,0
72 345,95581,0
72 346,95957,0
72 347,95989,0
72 348,96115,0
72 349,96331,0
72 350,96485,0
72 351,96796,0
72 352,96933,0
72 353,97142,0
72 354,97211,0
72 355,97334,0
72 356,97402,0
72 357,97591,0
72 358,97869,0
72 359,98072,0
72 360,98225,0
72 361,98279,0
72 362,100723,0
72 363,100864,0
72 364,100940,0
72 365,101100,0
72 366,101213,0
72 367,101440,0
72 368,101483,0
72 369,101638,0
72 370,101957,0
72 371,102096,0
72 372,102391,0
72 373,102345,0
72 374,102521,0
72 375,102501,0
72 376,102643,0
72 377,102818,0
72 378,105378,0
72 379,105356,0
72 380,105564,0
72 381,105370,0
72 382,105676,0
72 383,105755,0
72 384,105724,0
72 385,105926,0
72 386,106158,0
72 387,106380,0
72 388,106380,0
72 389,106427,0
72 390,106605,0
72 391,106751,0
72 392,106533,0
72 393,106998,0
72 394,106924,0
72 395,107195,0
72 396,107000,0
72 397,109472,0
72 398,109419,0
72 399,109850,0
72 400,109651,0
72 401,109713,0
72 402,109941,0
72 403,110154,0
72 404,110082,0
72 405,110128,0
72 406,110404,0
72 407,110330,0
72 408,110573,0
72 409,110609,0
72 410,110765,0
72 411,110875,0
72 412,111041,0
72 413,111236,0
72 414,113664,0
72 415,113742,0
72 416,113956,0
72 417,114069,0
72 418,114268,0
72 419,114545,0
72 420,114335,0
72 421,114952,0
72 422,114949,0
72 423,115065,0
72 424,115337,0
72 425,117647,0
72 426,117835,0
72 427,118041,0
72 428,118078,0
72 429,118341,0
72 430,118491,0
72 431,118685,0
72 432,118693,0
72 433,118801,0
72 434,121468,0
72 435,121565,0
72 436,121846,0
72 437,121768,0
72 438,121909,0
72 439,122049,0
72 440,122390,0
72 441,122469,0
72 442,122590,0
72 443,122563,0
72 444,122647,0
72 445,123065,0
72 446,122974,0
72 447,123012,0
72 448,123302,0
72 449,123394,0
72 450,123664,0
72 451,123678,0
72 452,125958,0
72 453,126407,0
72 454,126453,0
72 455,126479,0
72 456,126582,0
72 457,126808,0
72 458,126839,0
72 459,127040,0
72 460,127159,0
72 461,127278,0
72 462,127451,0
72 463,127745,0
72 464,127695,0
72 465,128004,0
72 466,128067,0
72 467,128186,0
72 468,128264,0
72 469,130778,0
72 470,130612,0
72 471,130840,0
72 472,130851,0
72 473,131259,0
72 474,131265,0
72 475,131641,0
72 476,131716,0
72 477,131748,0
72 478,131911,0
72 479,131903,0
72 480,132066,0
72 481,132324,0
72 482,132040,0
72 483,132319,0
72 484,132485,0
72 485,132645,0
72 486,135064,0
72 487,132765,0
72 488,135144,0
72 489,135116,0
72 490,135239,0
72 491,135333,0
72 492,135481,0
72 493,135720,0
72 494,135632,0
72 495,135734,0
72 496,135983,0
72 497,136529,0
72 498,136191,0
72 499,136270,0
72 500,136143,0
72 501,136205,0
72 502,136484,0
72 503,136564,0
72 504,138970,0
72 505,139031,0
72 506,139195,0
72 507,139236,0
72 508,139656,0
72 509,139364,0
72 510,139414,0
72 511,139404,0
72 512,139831,0
72 513,139985,0
72 514,139795,0
72 515,140379,0
72 516,140347,0
72 517,140486,0
72 518,140536,0
72 519,140897,0
72 520,140852,0
72 521,141276,0
72 522,143745,0
72 523,141389,0
72 524,144067,0
72 525,144005,0
72 526,144193,0
72 527,144524,0
72 528,145202,0
72 529,147735,0
72 530,144948,0
72 531,145252,0
72 532,145147,0
72 533,145369,0
72 534,145563,0
72 535,145742,0
72 536,148134,0
72 537,148247,0
72 538,148466,0
72 539,148500,0
72 540,148668,0
72 541,148978,0
72 542,151440,0
72 543,151495,0
72 544,151708,0
72 545,151713,0
72 546,151957,0
72 547,152383,0
72 548,152167,0
72 549,152413,0
72 550,152485,0
72 551,152587,0
72 552,152804,0
72 553,152846,0
72 554,153005,0
72 555,153379,0
72 556,153562,0
72 557,155965,0
72 558,153664,0
72 559,153762,0
72 560,156000,0
72 561,156210,0
72 562,156461,0
72 563,156493,0
72 564,156522,0
72 565,156880,0
72 566,157057,0
72 567,157180,0
72 568,157224,0
72 569,157238,0
72 570,157352,0
72 571,157754,0
72 572,157632,0
72 573,157948,0
72 574,157935,0
72 575,158080,0
72 576,158213,0
72 577,160633,0
72 578,160876,0
72 579,160644,0
72 580,160653,0
72 581,161159,0
72 582,161181,0
72 583,161550,0
72 584,161516,0
72 585,161698,0
72 586,161732,0
72 587,161728,0
72 588,162054,0
72 589,162160,0
72 590,162220,0
72 591,162315,0
72 592,162881,0
72 593,163010,0
72 594,162933,0
72 595,163044,0
72 596,165576,0
72 597,165485,0
72 598,165568,0
72 599,165991,0
72 600,166141,0
72 601,165941,0
72 602,166069,0
72 603,166389,0
72 604,166230,0
72 605,166409,0
72 606,166485,0
72 607,166891,0
72 608,167020,0
72 609,167356,0
72 610,167197,0
72 611,167342,0
72 612,167326,0
72 613,167496,0
72 614,167782,0
72 615,170360,0
72 616,170275,0
72 617,170354,0
72 618,170591,0
72 619,170799,0
72 620,170758,0
72 621,170881,0
72 622,171109,0
72 623,171306,0
72 624,171294,0
72 625,171307,0
72 626,171643,0
72 627,173982,0
72 628,174174,0
72 629,174341,0
72 630,174602,0
72 631,174319,0
72 632,176796,0
72 633,176816,0
72 634,177080,0
72 635,177578,0
72 636,177349,0
72 637,177435,0
72 638,177761,0
72 639,178187,0
72 640,177900,0
72 641,177827,0
72 642,177957,0
72 643,178516,0
72 644,178387,0
72 645,178621,0
72 646,178420,0
72 647,176348,0
72 648,178697,0
72 649,176640,0
72 650,176532,0
72 651,178926,0
72 652,181335,0
72 653,181353,0
72 654,181518,0
72 655,179448,0
72 656,179664,0
72 657,179637,0
72 658,179715,0
72 659,179774,0
72 660,179856,0
72 661,179808,0
72 662,179933,0
72 663,180217,0
72 664,180285,0
72 665,180486,0
72 666,182981,0
72 667,182971,0
72 668,182786,0
72 669,183029,0
72 670,182767,0
72 671,182724,0
72 672,183047,0
72 673,183142,0
72 674,183182,0
72 675,183357,0
72 676,183556,0
72 677,183516,0
72 678,183555,0
72 679,184317,0
72 680,184051,0
72 681,184031,0
72 682,184307,0
72 683,184499,0
72 684,184614,0
72 685,184513,0
72 686,187146,0
72 687,187033,0
72 688,187152,0
72 689,187478,0
72 690,187566,0
72 691,187705,0
72 692,187750,0
72 693,188053,0
72 694,188137,0
72 695,188519,0
72 696,190832,0
72 697,191547,0
72 698,190973,0
72 699,191600,0
72 700,191601,0
72 701,192100,0
72 702,192130,0
72 703,192218,0
72 704,194682,0
72 705,194838,0
72 706,194947,0
72 707,195220,0
72 708,195229,0
72 709,195114,0
72 710,195544,0
72 711,196346,0
72 712,195871,0
72 713,196190,0
72 714,196448,0
72 715,196513,0
72 716,196399,0
72 717,196511,0
72 718,197073,0
72 719,197069,0
72 720,197223,0
72 721,197484,0
72 722,197576,0
72 723,199967,0
72 724,200146,0
72 725,200465,0
72 726,200611,0
72 727,200826,0
72 728,200943,0
72 729,200933,0
72 730,201433,0
72 731,201467,0
72 732,203743,0
72 733,201536,0
72 734,201463,0
72 735,202016,0
72 736,202018,0
72 737,204200,0
72 738,202143,0
72 739,204514,0
72 740,204714,0
72 741,207316,0
72 742,207217,0
72 743,207455,0
72 744,207319,0
72 745,207565,0
72 746,208126,0
72 747,207657,0
72 748,207947,0
72 749,208407,0
72 750,208007,0
72 751,208241,0
72 752,208515,0
72 753,208643,0
72 754,208590,0
72 755,209228,0
72 756,208795,0
72 757,209044,0
72 758,209152,0
72 759,209429,0
72 760,209577,0
72 761,211944,0
72 762,212033,0
72 763,212262,0
72 764,212042,0
72 765,212430,0
72 766,212530,0
72 767,212624,0
72 768,212872,0
72 769,212978,0
72 770,213017,0
72 771,213238,0
72 772,213346,0
72 773,213433,0
72 774,213537,0
72 775,214080,0
72 776,214019,0
72 777,216500,0
72 778,216439,0
72 779,216416,0
72 780,216461,0
72 781,216715,0
72 782,217377,0
72 783,217240,0
72 784,217209,0
72 785,217322,0
72 786,217357,0
72 787,217951,0
72 788,217567,0
72 789,217943,0
72 790,217932,0
72 791,218088,0
72 792,218411,0
72 793,218142,0
72 794,218563,0
72 795,218653,0
72 796,218827,0
72 797,221190,0
72 798,221107,0
72 799,221523,0
72 800,221914,0
72 801,221834,0
72 802,221881,0
72 803,221746,0
72 804,222519,0
72 805,222584,0
72 806,222803,0
72 807,222675,0
72 808,222915,0
72 809,222980,0
72 810,222990,0
72 811,223456,0
72 812,223672,0
72 813,225626,0
72 814,225896,0
72 815,226082,0
72 816,226197,0
72 817,226411,0
72 818,226115,0
72 819,226601,0
72 820,226473,0
72 821,226767,0
72 822,227134,0
72 823,227121,0
72 824,226949,0
72 825,227050,0
72 826,227418,0
72 827,227631,0
72 828,227570,0
72 829,227597,0
72 830,230392,0
72 831,227970,0
72 832,230685,0
72 833,233141,0
72 834,230734,0
72 835,233878,0
72 836,233101,0
72 837,233189,0
72 838,233456,0
72 839,233777,0
72 840,231763,0
72 841,231446,0
72 842,234181,0
72 843,234112,0
72 844,231631,0
72 845,234459,0
72 846,231920,0
72 847,234424,0
72 848,232292,0
72 849,237404,0
72 850,234766,0
72 851,237237,0
72 852,234904,0
72 853,237659,0
72 854,237899,0
72 855,237721,0
72 856,238154,0
72 857,238338,0
72 858,238391,0
72 859,238325,0
72 860,238102,0
72 861,238889,0
72 862,238654,0
72 863,239246,0
72 864,239126,0
72 865,239388,0
72 866,239456,0
72 867,239554,0
72 868,239605,0
72 869,239744,0
72 870,242238,0
72 871,242358,0
72 872,242385,0
72 873,242314,0
72 874,242693,0
72 875,242706,0
72 876,243054,0
72 877,243287,0
72 878,243074,0
72 879,243071,0
72 880,243653,0
72 881,243534,0
72 882,243492,0
72 883,243763,0
72 884,244133,0
72 885,244333,0
72 886,244288,0
72 887,246861,0
72 888,244377,0
72 889,247023,0
72 890,246866,0
72 891,247496,0
72 892,247201,0
72 893,247879,0
72 894,247617,0
72 895,247618,0
72 896,247988,0
72 897,248277,0
72 898,248506,0
72 899,248150,0
72 900,249246,0
72 901,248481,0
72 902,248613,0
72 903,248700,0
72 904,251081,0
72 905,251412,0
72 906,251185,0
72 907,251462,0
72 908,251830,0
72 909,251804,0
72 910,252191,0
72 911,251998,0
72 912,252421,0
72 913,252229,0
72 914,252464,0
72 915,252692,0
72 916,252672,0
72 917,252993,0
72 918,253010,0
72 919,253207,0
72 920,253400,0
72 921,254078,0
72 922,253656,0
72 923,253735,0
72 924,256212,0
72 925,256491,0
72 926,256420,0
72 927,256946,0
72 928,256677,0
72 929,256940,0
72 930,256913,0
72 931,256981,0
72 932,257675,0
72 933,257865,0
72 934,257876,0
72 935,258103,0
72 936,258174,0
72 937,258035,0
72 938,258197,0
72 939,258546,0
72 940,260951,0
72 941,263295,0
72 942,261319,0
72 943,261444,0
72 944,263896,0
72 945,261974,0
72 946,264156,0
72 947,264759,0
72 948,264692,0
72 949,264635,0
72 950,264966,0
72 951,262772,0
72 952,262695,0
72 953,267328,0
72 954,267852,0
72 955,268236,0
72 956,268055,0
72 957,268714,0
72 958,269227,0
72 959,269235,0
72 960,269145,0
72 961,269539,0
72 962,269254,0
72 963,272597,0
72 964,272261,0
72 965,271967,0
72 966,272814,0
72 967,272735,0
72 968,273375,0
72 969,273509,0
72 970,275880,0
72 971,276279,0
72 972,274196,0
72 973,276797,0
72 974,277084,0
72 975,277257,0
72 976,277830,0
72 977,277988,0
72 978,278558,0
72 979,278267,0
72 980,278661,0
72 981,279390,0
72 982,279533,0
72 983,279734,0
72 984,282584,0
72 985,283127,0
72 986,283162,0
72 987,283922,0
72 988,284259,0
72 989,287076,0
72 990,287374,0
72 991,288212,0
72 992,288189,0
72 993,293423,0
72 994,294453,0
72 995,292029,0
72 996,291761,0
72 997,294751,0
72 998,294558,0
72 999,295414,0
72 1000,296174,0
72 1001,295874,0
72 1002,299440,0
72 1003,299306,0
72 1004,299559,0
72 1005,300568,0
72 1006,302819,0
72 1007,303749,0
72 1008,304081,0


==> benchmarks/linux_scal_cuda.csv <==
1,90913,0
2,192113,0
3,267280,0
4,391565,0
5,482044,0
6,575969,0
7,648216,0
8,732102,0
9,757010,0
10,802282,0
11,865029,0
12,938217,0
13,1016596,0
14,1044389,0
15,1114610,0
16,1191384,0
17,1273272,0
18,1349124,0
19,1433947,0
20,1496528,0
21,1592748,0
22,1685259,0
23,1789818,0
24,1914598,0
25,2001305,0
26,2093274,0
27,2211997,0
28,2328540,0
29,2420374,0
30,2601947,0
31,2781891,0
32,2897823,0
33,2964413,0
34,3146707,0
35,3346568,0
36,3482675,0
37,3684192,0
38,3873793,0
39,3978584,0
40,4207146,0
41,4315503,0
42,4512067,0
43,4694211,0
44,4905614,0
45,5118991,0
46,5405284,0
47,5522846,0
48,5744756,0
49,5940356,0
50,6134647,0
51,6447348,0
52,6595215,0
53,6962183,0
54,7039446,0
55,7251899,0
56,7568164,0
57,7896355,0
58,8044539,0
59,8250574,0
60,8638397,0
61,8996857,0
62,9128605,0
63,9457262,0
64,9733056,0
65,10006143,0
66,10304500,0
67,10556800,0
68,10903449,0
69,11282855,0
70,11528617,0
71,11887295,0
72,12172486,0
73,12457132,0
74,12943725,0
75,13251237,0
76,13446471,0
77,13827493,0
78,14231433,0
79,14795517,0
80,14923388,0
81,15260867,0
82,15717691,0
83,16302378,0
84,16551942,0
85,16909219,0
86,17236871,0
87,17616232,0
88,18043530,0
89,18467808,0
90,18870915,0
91,19188722,0
92,19800080,0
93,20340199,0
94,20870302,0
95,21270780,0
96,21892190,0
97,21916981,0
98,22481430,0
99,22864665,0
100,23118099,0
101,23625129,0
102,24414501,0
103,24720773,0
104,25066149,0
105,25649305,0
106,26056961,0
107,26537536,0
108,27013518,0
109,27677660,0
110,28289303,0
111,28712374,0
112,29135277,0
113,29721130,0
114,29981810,0
115,30771547,0
116,31496987,0
117,31707115,0
118,32320835,0
119,32862143,0
120,33661545,0
121,34357165,0
122,34719353,0
123,35160058,0
124,35787284,0
125,36189342,0
126,36834962,0
127,37774712,0
128,38215725,0
129,38715645,0
130,39417441,0
131,39931774,0
132,41333966,0
133,41348783,0
134,41783010,0
135,42676744,0
136,42933295,0
137,43461413,0
138,44477466,0
139,44833583,0
140,45343550,0
141,46088075,0
142,46733882,0
143,47806943,0
144,47984352,0
145,49080500,0
146,49445609,0
147,50291569,0
148,50677754,0
149,51630247,0
150,52686860,0
151,53219955,0
152,53520425,0
153,54427699,0
154,55410148,0
155,55483181,0
156,56751540,0
157,57589691,0
158,57935053,0
159,58702426,0
160,59426109,0
161,59912003,0
162,61311296,0
163,61284303,0
164,62315645,0
165,63376053,0
166,64027273,0
167,65059524,0
168,66307095,0
169,66514346,0
170,67253940,0
171,68125835,0
172,69041222,0
173,69881595,0
174,70902249,0
175,71682133,0
176,72035378,0
177,73666783,0
178,73489512,0
179,74678469,0
180,75427674,0
181,77258978,0
182,77710672,0
183,78511719,0
184,79427226,0
185,80194980,0
186,80910660,0
187,81627198,0
188,82551383,0
189,83913845,0
190,84297538,0
191,85232206,0
192,86396274,0
193,86899198,0
194,87977245,0
195,89058920,0
196,89954233,0
197,90366007,0
198,92184495,0
199,92809517,0
200,93779319,0
201,94458701,0
202,95024086,0
203,95911241,0
204,97553148,0
205,97817012,0
206,99842844,0
207,101421261,0
208,101450658,0
209,101995630,0
210,102914024,0
211,104116182,0
212,105485970,0
213,106028202,0
214,106794627,0
215,108899674,0
216,109758373,0
217,110576030,0
218,111155374,0
219,112690529,0
220,113599929,0
221,114435653,0
222,115451071,0
223,116019399,0
224,118209234,0
225,118498232,0
226,118869874,0
227,121026313,0
228,121877671,0
229,122526019,0
230,124622589,0
231,125329992,0
232,125712863,0
233,128565912,0
234,129207957,0
235,129014426,0
236,130506882,0
237,131564620,0
238,133159423,0
239,135746194,0
240,135391241,0
241,136423567,0
242,138423941,0
243,137869803,0
244,139015544,0
245,141082056,0
246,142521176,0
247,143470145,0
248,145215578,0
249,145310550,0
250,147534959,0
251,147367762,0
252,150071550,0
253,150447868,0
254,150310879,0
255,152852991,0
256,153431975,0
257,156023450,0
258,155816919,0
259,156953943,0
260,159305632,0
261,158833194,0
262,161897033,0
263,162013236,0
264,163892833,0
265,165398016,0
266,167210911,0
267,166414312,0
268,168126962,0
269,170206884,0
270,170665262,0
271,171753788,0
272,174144724,0
273,173957088,0
274,176920906,0
275,176177326,0
276,178111617,0
277,179761842,0
278,180416235,0
279,182448091,0
280,183046010,0
281,184814359,0
282,186091155,0
283,187213628,0
284,188703360,0
285,189845555,0
286,191027143,0
287,192272702,0
288,194540938,0
289,195220233,0
290,195688903,0
291,198019661,0
292,198401266,0
293,200910754,0
294,201759912,0
295,203771906,0
296,205275701,0
297,207330835,0
298,207013745,0
299,209191527,0
300,210028199,0
301,212227422,0
302,212966983,0
303,214975334,0
304,216344860,0
305,217971870,0
306,220196909,0
307,221360821,0
308,221624553,0
309,223506111,0
310,226282545,0
311,227791500,0
312,229149804,0
313,230739598,0
314,232376233,0
315,231510973,0
316,235912709,0
317,235812991,0
318,237250044,0
319,240505372,0
320,240647939,0
321,241004751,0
322,243558033,0
323,245247098,0
324,248825516,0
325,248703038,0
326,249719354,0
327,252560497,0
328,253504073,0
329,254012506,0
330,256242479,0
331,258053446,0
332,259395019,0
333,260663695,0
334,261522854,0
335,264648598,0
336,264548953,0
337,268535320,0
338,269428108,0
339,270048703,0
340,273881217,0
341,275349864,0
342,275948040,0
343,277894191,0
344,280427736,0
345,282088383,0
346,282750451,0
347,283515664,0
348,285788489,0
349,285948937,0
350,288145633,0
351,289595445,0
352,292192661,0
353,294501096,0
354,293727516,0


==> benchmarks/linux_scal_halloc.csv <==
1,513,0
2,626,0
3,782,0
4,886,0
5,1022,0
6,1040,0
7,1147,0
8,1264,0
9,1243,0
10,1354,0
11,1612,0
12,1665,0
13,1699,0
14,1782,0
15,1944,0
16,2207,0
17,2143,0
18,2254,0
19,2358,0
20,2409,0
21,2575,0
22,2538,0
23,2692,0
24,2891,0
25,2880,0
26,3280,0
27,3158,0
28,3408,0
29,3440,0
30,3610,0
31,3656,0
32,3592,0
33,3765,0
34,3874,0
35,4066,0
36,4046,0
37,4257,0
38,4205,0
39,4433,0
40,4570,0
41,4603,0
42,4672,0
43,4871,0
44,4965,0
45,5098,0
46,5178,0
47,5171,0
48,5302,0
49,5459,0
50,5532,0
51,5644,0
52,5868,0
53,5890,0
54,5868,0
55,5967,0
56,6095,0
57,6197,0
58,6239,0
59,6346,0
60,6584,0
61,6620,0
62,6541,0
63,6760,0
64,7066,0
65,6925,0
66,7010,0
67,7116,0
68,7336,0
69,7377,0
70,7461,0
71,7727,0
72,7814,0
73,7833,0
74,7864,0
75,7933,0
76,8151,0
77,8313,0
78,8494,0
79,8563,0
80,8592,0
81,8695,0
82,8778,0
83,8913,0
84,8876,0
85,9112,0
86,9067,0
87,9506,0
88,9438,0
89,9831,0
90,9551,0
91,9731,0
92,9713,0
93,10051,0
94,10108,0
95,10328,0
96,10356,0
97,10504,0
98,10716,0
99,10473,0
100,10830,0
101,10501,0
102,11008,0
103,11052,0
104,11325,0
105,11400,0
106,11457,0
107,11477,0
108,11814,0
109,11782,0
110,11854,0
111,11907,0
112,12104,0
113,12293,0
114,12277,0
115,12316,0
116,12382,0
117,12583,0
118,12505,0
119,12678,0
120,13066,0
121,13248,0
122,13002,0
123,13264,0
124,13298,0
125,13518,0
126,13356,0
127,13254,0
128,13485,0
129,13848,0
130,13723,0
131,13990,0
132,14192,0
133,14529,0
134,14360,0
135,14521,0
136,14401,0
137,14528,0
138,14649,0
139,15048,0
140,15250,0
141,15391,0
142,15215,0
143,15286,0
144,15575,0
145,15364,0
146,15699,0
147,15846,0
148,15841,0
149,15856,0
150,15872,0
151,15883,0
152,16293,0
153,16804,0
154,16593,0
155,16707,0
156,16706,0
157,17274,0
158,16765,0
159,17205,0
160,17243,0
161,17853,0
162,17215,0
163,17401,0
164,17850,0
165,17644,0
166,17710,0
167,17881,0
168,17832,0
169,18512,0
170,18858,0
171,19132,0
172,18475,0
173,18124,0
174,18527,0
175,18680,0
176,19296,0
177,18907,0
178,19035,0
179,19263,0
180,19446,0
181,19434,0
182,19767,0
183,19227,0
184,19321,0
185,20645,0
186,19947,0
187,20164,0
188,19891,0
189,19929,0
190,20311,0
191,20216,0
192,20793,0
193,20409,0
194,20637,0
195,20935,0
196,21111,0
197,21187,0
198,21348,0
199,21694,0
200,21538,0
201,21106,0
202,21265,0
203,21618,0
204,22228,0
205,21820,0
206,21801,0
207,21946,0
208,22471,0
209,21949,0
210,22570,0
211,22622,0
212,22385,0
213,22934,0
214,23048,0
215,23173,0
216,23856,0
217,23005,0
218,23066,0
219,23175,0
220,23503,0
221,23676,0
222,24079,0
223,23914,0
224,24394,0
225,24292,0
226,24273,0
227,24581,0
228,24224,0
229,24151,0
230,24728,0
231,24862,0
232,24598,0
233,24791,0
234,24926,0
235,25061,0
236,25290,0
237,25121,0
238,25471,0
239,25013,0
240,25347,0
241,26267,0
242,25844,0
243,26877,0
244,25906,0
245,26323,0
246,26284,0
247,25963,0
248,26680,0
249,26345,0
250,27576,0
251,26757,0
252,26941,0
253,27044,0
254,27325,0
255,27032,0
256,27325,0
257,27700,0
258,27795,0
259,27482,0
260,28083,0
261,28474,0
262,28755,0
263,28585,0
264,27575,0
265,28443,0
266,28645,0
267,28277,0
268,28971,0
269,29475,0
270,28877,0
271,29559,0
272,29782,0
273,28912,0
274,29745,0
275,29446,0
276,29395,0
277,29636,0
278,29685,0
279,29142,0
280,29968,0
281,30464,0
282,30544,0
283,29897,0
284,30971,0
285,31167,0
286,30669,0
287,30736,0
288,30363,0
289,30422,0
290,30657,0
291,31242,0
292,31282,0
293,32010,0
294,31294,0
295,31172,0
296,31203,0
297,31314,0
298,31931,0
299,32145,0
300,32261,0
301,32594,0
302,32898,0
303,32079,0
304,33178,0
305,33098,0
306,33075,0
307,32115,0
308,32922,0
309,33358,0
310,32914,0
311,33037,0
312,33605,0
313,33983,0
314,33673,0
315,34061,0
316,33606,0
317,33988,0
318,33996,0
319,33841,0
320,33801,0
321,34268,0
322,34289,0
323,34456,0
324,35027,0
325,35103,0
326,35277,0
327,35095,0
328,35710,0
329,35777,0
330,34870,0
331,35555,0
332,35296,0
333,35670,0
334,35815,0
335,35809,0
336,35749,0
337,36306,0
338,35959,0
339,35932,0
340,36325,0
341,36865,0
342,36327,0
343,36194,0
344,36014,0
345,37287,0
346,36514,0
347,37425,0
348,37522,0
349,37699,0
350,37734,0
351,37684,0
352,38446,0
353,37694,0
354,38234,0
355,38374,0
356,38357,0
357,38849,0
358,38351,0
359,38368,0
360,38932,0
361,39405,0
362,39098,0
363,39330,0
364,39164,0
365,39549,0
366,39802,0
367,38754,0
368,40005,0
369,39943,0
370,40229,0
371,39915,0
372,40490,0
373,39781,0
374,40936,0
375,40488,0
376,39899,0
377,41283,0
378,40959,0
379,40977,0
380,41314,0
381,40655,0
382,41436,0
383,40485,0
384,40742,0
385,42300,0
386,41339,0
387,40944,0
388,42087,0
389,41895,0
390,41190,0
391,41035,0
392,42559,0
393,42493,0
394,42326,0
395,42747,0
396,42589,0
397,42711,0
398,42159,0
399,43375,0
400,42785,0
401,42625,0
402,43399,0
403,43454,0
404,43285,0
405,43653,0
406,43394,0
407,43542,0
408,43568,0
409,43442,0
410,44367,0
411,43587,0
412,44423,0
413,43521,0
414,43666,0
415,44183,0
416,44759,0
417,43803,0
418,44500,0
419,45489,0
420,45441,0
421,45803,0
422,45605,0
423,46078,0
424,46031,0
425,46822,0
426,45212,0
427,45695,0
428,45443,0
429,46109,0
430,46050,0
431,46038,0
432,45956,0
433,45564,0
434,47033,0
435,46116,0
436,47217,0
437,47199,0
438,46228,0
439,46442,0
440,47561,0
441,47127,0
442,47650,0
443,48183,0
444,48363,0
445,48369,0
446,47660,0
447,48935,0
448,47928,0
449,48932,0
450,48200,0
451,49383,0
452,48452,0
453,49027,0
454,49415,0
455,50166,0
456,49572,0
457,48561,0
458,49782,0
459,49690,0
460,49212,0
461,50138,0
462,49755,0
463,49581,0
464,50548,0
465,49850,0
466,49375,0
467,50506,0
468,50713,0
469,50717,0
470,50754,0
471,51115,0
472,50506,0
473,51827,0
474,50185,0
475,51480,0
476,52047,0
477,51797,0
478,52073,0
479,51937,0
480,51970,0
481,52804,0
482,52075,0
483,51904,0
484,52279,0
485,52600,0
486,53043,0
487,53162,0
488,52939,0
489,52943,0
490,51623,0
491,53238,0
492,52025,0
493,52060,0
494,53227,0
495,53641,0
496,53975,0
497,54017,0
498,53931,0
499,52833,0
500,53291,0
501,54450,0
502,54456,0
503,54128,0
504,54248,0
505,53768,0
506,54734,0
507,54196,0
508,54104,0
509,54795,0
510,55282,0



==> benchmarks/linux_scal_mallocmc.csv <==
1,124,0
2,218,0
3,322,0
4,428,0
5,548,0
6,667,0
7,810,0
8,926,0
9,1099,0
10,1351,0
11,2996,0
12,4632,0
13,6292,0
14,7940,0
15,8612,0
16,9207,0
17,10141,0
18,11224,0
19,11682,0
20,12088,0
21,13094,0
22,14205,0
23,15204,0
24,16352,0
25,17823,0
26,18889,0
27,19551,0
28,20599,0
29,22167,0
30,24052,0
31,25945,0
32,26713,0
33,28002,0
34,29189,0
35,30668,0
36,31489,0
37,33082,0
38,34504,0
39,35847,0
40,36728,0
41,38797,0
42,40259,0
43,43908,0
44,46983,0
45,48803,0
46,50896,0
47,52058,0
48,56334,0
49,58849,0
50,62434,0
51,65774,0
52,69325,0
53,73328,0
54,77880,0
55,82935,0
56,89123,0
57,93354,0
58,100902,0
59,110012,0
60,118432,0
61,139345,0
62,170301,0
63,192062,0
64,189217,0
65,188779,0
66,214810,0
67,213752,0
68,220356,0
69,243985,0
70,228543,0
71,232592,0
72,257627,0
73,260191,0
74,263856,0
75,245997,0
76,295947,0
77,290408,0
78,285719,0
79,290981,0
80,293525,0
81,295180,0
82,308019,0
83,314116,0
84,327352,0
85,315639,0
86,334408,0
87,316309,0
88,347133,0
89,339440,0
90,334988,0
91,355934,0
92,347373,0
93,349455,0
94,367982,0
95,375426,0
96,382647,0
97,362951,0
98,386357,0
99,373779,0
100,368170,0
101,390303,0
102,398252,0
103,389162,0
104,376637,0
105,410231,0
106,391338,0
107,393933,0
108,418361,0
109,421214,0
110,406255,0
111,394541,0
112,434676,0
113,419584,0
114,417282,0
115,415056,0
116,417577,0
117,438451,0
118,453596,0
119,441132,0
120,442790,0
121,447900,0
122,451890,0
123,480176,0
124,460033,0
125,456456,0
126,420761,0
127,435433,0
128,436797,0
129,434197,0
130,459758,0
131,462761,0
132,438444,0
133,447020,0
134,440481,0
135,440949,0
136,470085,0
137,452710,0
138,456391,0
139,445286,0
140,474249,0
141,449774,0
142,459653,0
143,456347,0
144,488136,0
145,454607,0
146,460128,0
147,465337,0
148,498639,0
149,467302,0
150,468462,0
151,500167,0
152,499538,0
153,471340,0
154,477469,0
155,479764,0
156,507663,0
157,515294,0
158,510948,0
159,485006,0
160,492184,0
161,492401,0
162,492911,0
163,527672,0
164,528425,0
165,497415,0
166,499554,0
167,517046,0
168,490493,0
169,542329,0
170,509717,0
171,545790,0
172,518493,0
173,528067,0
174,517213,0
175,526772,0
176,525515,0
177,534011,0
178,544202,0
179,530005,0
180,563428,0
181,539256,0
182,539145,0
183,566816,0
184,542691,0
185,550551,0
186,548589,0
187,577586,0
188,556226,0
189,568017,0
190,576336,0
191,540291,0
192,563621,0
193,530356,0
194,551249,0
195,529598,0
196,560296,0
197,532732,0
198,530432,0
199,547369,0
200,516815,0
201,533152,0
202,536307,0
203,540708,0
204,541279,0
205,567132,0
206,541190,0
207,576130,0
208,556860,0
209,563515,0
210,577706,0
211,582278,0
212,572235,0
213,567262,0
214,568382,0
215,571057,0
216,557249,0
217,585203,0
218,580620,0
219,590588,0
220,597553,0
221,582958,0
222,624168,0
223,587940,0
224,587883,0
225,623122,0
226,598542,0
227,598077,0
228,638010,0
229,602203,0
230,604525,0
231,603795,0
232,618385,0
233,612432,0
234,630823,0
235,625539,0
236,609497,0
237,616949,0
238,642595,0
239,618839,0
240,633290,0
241,634131,0
242,653335,0
243,630464,0
244,617542,0
245,649357,0
246,624113,0
247,637476,0
248,639827,0
249,669786,0
250,657948,0
251,637375,0
252,683216,0
253,637337,0
254,644549,0
255,630028,0
256,645114,0
257,628438,0
258,632420,0
259,627263,0
260,636446,0
261,632376,0
262,631189,0
263,631879,0
264,645004,0
265,632054,0
266,648815,0
267,631958,0
268,634373,0
269,634354,0
270,647995,0
271,639845,0
272,649989,0
273,625753,0
274,654760,0
275,659886,0
276,653569,0
277,656030,0
278,638288,0
279,648792,0
280,635977,0
281,665182,0
282,678471,0
283,674747,0
284,682695,0
285,646272,0
286,641247,0
287,690214,0
288,655800,0
289,694599,0
290,698829,0
291,672064,0
292,659371,0
293,660407,0
294,689986,0
295,692368,0
296,681114,0
297,677518,0
298,706214,0
299,699829,0
300,704628,0
301,709149,0
302,708555,0
303,713983,0
304,712614,0
305,704561,0
306,673339,0
307,698639,0
308,703828,0
309,701318,0
310,725756,0
311,704524,0
312,702973,0
313,721324,0
314,712006,0
315,730493,0
316,709807,0
317,701197,0
318,695056,0
319,710229,0
320,725684,0
321,696761,0
322,694872,0
323,703255,0
324,724230,0
325,696070,0
326,699171,0
327,719338,0
328,737479,0
329,709732,0
330,728115,0
331,699851,0
332,726397,0
333,701711,0
334,706167,0
335,705276,0
336,703214,0
337,702417,0
338,704400,0
339,709245,0
340,737112,0
341,717670,0
342,720648,0
343,714870,0
344,717771,0
345,717134,0
346,732950,0
347,747348,0
348,734745,0
349,718114,0
350,727536,0
351,726298,0
352,747613,0
353,741174,0
354,732955,0
355,731768,0
356,734770,0
357,747821,0
358,740193,0
359,771798,0
360,769048,0
361,742343,0
362,775922,0
363,788352,0
364,754843,0
365,754883,0
366,785643,0
367,786774,0
368,786922,0
369,776449,0
370,805039,0
371,822281,0
372,781667,0
373,797508,0
374,799472,0
375,816716,0
376,795232,0
377,795224,0
378,796604,0
379,812855,0
380,833626,0
381,807755,0
382,827823,0
383,825957,0
384,811796,0
385,779793,0
386,792542,0
387,795994,0
388,803206,0
389,781863,0
390,798791,0
391,782977,0
392,819280,0
393,791630,0
394,788423,0
395,789293,0
396,790184,0
397,791384,0
398,792275,0
399,791965,0
400,791513,0
401,809934,0
402,805276,0
403,801240,0
404,803169,0
405,800197,0
406,800006,0
407,846625,0
408,813988,0
409,834464,0
410,805208,0
411,832418,0
412,837245,0
413,824121,0
414,839267,0
415,823640,0
416,816785,0
417,848619,0
418,835169,0
419,824579,0
420,828134,0
421,829150,0
422,842807,0
423,834623,0
424,832463,0
425,834076,0
426,861410,0
427,851095,0
428,844622,0
429,841948,0
430,844929,0
431,846356,0
432,851542,0
433,862005,0
434,857338,0
435,858644,0
436,857780,0
437,870024,0
438,876998,0
439,910276,0
440,877073,0
441,882349,0
442,877563,0
443,877571,0
444,871765,0
445,865899,0
446,861274,0
447,860026,0
448,862991,0
449,858580,0
450,858153,0
451,866383,0
452,875552,0
453,866916,0
454,892027,0
455,861576,0
456,874758,0
457,863631,0
458,881601,0
459,906041,0
460,869254,0
461,870465,0
462,910397,0
463,886366,0
464,886397,0
465,876018,0
466,917205,0
467,905909,0
468,892973,0
469,880843,0
470,891431,0
471,893165,0
472,886312,0
473,903155,0
474,910998,0
475,883910,0
476,891494,0
477,889493,0
478,904392,0
479,936259,0
480,895993,0
481,911579,0
482,900659,0
483,900257,0
484,903233,0
485,915568,0
486,906330,0
487,905783,0
488,910507,0
489,925462,0
490,911043,0
491,916519,0
492,929028,0
493,928441,0
494,932419,0
495,924401,0
496,955862,0
497,932649,0
498,942227,0
499,934773,0
500,928955,0
501,933021,0
502,936163,0
503,935714,0
504,980076,0
505,944684,0
506,947095,0
507,963408,0
508,944718,0
509,1104291,0
510,1372888,0



==> benchmarks/linux_scal_soaalloc.csv <==
1,245,0
2,1136,0
3,1160,0
4,1956,0
5,2568,0
6,2970,0
7,3450,0
8,4137,0
9,4342,0
10,4785,0
11,5048,0
12,5768,0
13,6222,0
14,6730,0
15,6825,0
16,7687,0
17,7924,0
18,8797,0
19,9091,0
20,9058,0
21,10136,0
22,9986,0
23,10879,0
24,11291,0
25,11685,0
26,12433,0
27,13074,0
28,13374,0
29,14087,0
30,14792,0
31,14750,0
32,15186,0
33,15976,0
34,16382,0
35,16280,0
36,17281,0
37,18101,0
38,18633,0
39,18967,0
40,18866,0
41,19582,0
42,20167,0
43,19935,0
44,21443,0
45,21847,0
46,22010,0
47,22594,0
48,23150,0
49,23113,0
50,23811,0
51,24597,0
52,25790,0
53,26023,0
54,25970,0
55,26893,0
56,27157,0
57,27363,0
58,27066,0
59,28953,0
60,29332,0
61,28907,0
62,29650,0
63,30293,0
64,30180,0
65,32146,0
66,31747,0
67,32751,0
68,33396,0
69,33108,0
70,34026,0
71,34719,0
72,34452,0
73,35598,0
74,35792,0
75,36307,0
76,35307,0
77,37624,0
78,37448,0
79,38270,0
80,37732,0
81,38086,0
82,39038,0
83,39848,0
84,39800,0
85,40100,0
86,41486,0
87,40725,0
88,42515,0
89,43530,0
90,42871,0
91,44354,0
92,44198,0
93,45057,0
94,44979,0
95,45788,0
96,45713,0
97,46420,0
98,46864,0
99,48804,0
100,48325,0
101,48824,0
102,49133,0
103,49967,0
104,50940,0
105,50859,0
106,50495,0
107,51498,0
108,51419,0
109,53026,0
110,53653,0
111,53236,0
112,53264,0
113,55041,0
114,54618,0
115,54178,0
116,55382,0
117,55328,0
118,55681,0
119,56403,0
120,57109,0
121,58341,0
122,58500,0
123,59122,0
124,58629,0
125,60208,0
126,61432,0
127,60322,0
128,60684,0
129,60936,0
130,63521,0
131,63392,0
132,62274,0
133,63670,0
134,64401,0
135,64408,0
136,64644,0
137,64577,0
138,65902,0
139,68132,0
140,66678,0
141,68888,0
142,68721,0
143,68489,0
144,69647,0
145,69958,0
146,68987,0
147,70771,0
148,70160,0
149,71369,0
150,72143,0
151,70838,0
152,74469,0
153,74926,0
154,72930,0
155,75286,0
156,75582,0
157,73841,0
158,75380,0
159,75964,0
160,77809,0
161,76997,0
162,79374,0
163,78284,0
164,78416,0
165,78527,0
166,79096,0
167,79668,0
168,80485,0
169,80373,0
170,81687,0
171,82303,0
172,82840,0
173,83048,0
174,83858,0
175,84317,0
176,85338,0
177,86068,0
178,85668,0
179,87799,0
180,87779,0
181,87775,0
182,87265,0
183,87376,0
184,89387,0
185,89156,0
186,88043,0
187,88795,0
188,91017,0
189,91660,0
190,91273,0
191,90164,0
192,91419,0
193,91512,0
194,92441,0
195,92815,0
196,92946,0
197,94457,0
198,95280,0
199,94114,0
200,95636,0
201,96961,0
202,96689,0
203,96839,0
204,96199,0
205,97502,0
206,98522,0
207,99952,0
208,99861,0
209,99141,0
210,101245,0
211,99769,0
212,100062,0
213,102136,0
214,101359,0
215,102756,0
216,104005,0
217,105285,0
218,104062,0
219,104088,0
220,105126,0
221,106784,0
222,106914,0
223,105889,0
224,107159,0
225,108824,0
226,107579,0
227,109117,0
228,110059,0
229,109078,0
230,111195,0
231,112246,0
232,111020,0
233,111093,0
234,110860,0
235,110247,0
236,113165,0
237,112823,0
238,114772,0
239,115465,0
240,113119,0
241,114211,0
242,115314,0
243,116771,0
244,116305,0
245,116631,0
246,118841,0
247,119023,0
248,119091,0
249,119770,0
250,117656,0
251,120527,0
252,120745,0
253,122171,0
254,121643,0
255,121341,0
256,120102,0
257,121445,0
258,122512,0
259,124545,0
260,124311,0
261,122715,0
262,125885,0
263,126905,0
264,125203,0
265,125151,0
266,126705,0
267,129460,0
268,130031,0
269,129596,0
270,128577,0
271,127300,0
272,129271,0
273,129609,0
274,131899,0
275,132982,0
276,131794,0
277,132031,0
278,134152,0
279,134805,0
280,133804,0
281,135547,0
282,135111,0
283,135512,0
284,135985,0
285,135019,0
286,136453,0
287,138478,0
288,137720,0
289,138627,0
290,138774,0
291,140913,0
292,140095,0
293,141667,0
294,141736,0
295,141697,0
296,142949,0
297,143699,0
298,142461,0
299,143707,0
300,143326,0
301,144101,0
302,144662,0
303,142558,0
304,145716,0
305,145931,0
306,147145,0
307,147117,0
308,148318,0
309,147275,0
310,148749,0
311,148623,0
312,151711,0
313,150553,0
314,150334,0
315,150194,0
316,152396,0
317,151108,0
318,151230,0
319,152643,0
320,154260,0
321,155277,0
322,154244,0
323,155253,0
324,154837,0
325,154548,0
326,153967,0
327,155105,0
328,158136,0
329,158483,0
330,157826,0
331,157523,0
332,159127,0
333,157148,0
334,162092,0
335,162429,0
336,160857,0
337,162013,0
338,160898,0
339,161443,0
340,161120,0
341,164331,0
342,163346,0
343,163801,0
344,162764,0
345,165428,0
346,166600,0
347,167846,0
348,167342,0
349,165652,0
350,170369,0
351,168091,0
352,167264,0
353,169425,0
354,169589,0
355,170041,0
356,169720,0
357,169141,0
358,174438,0
359,170514,0
360,173262,0
361,171927,0
362,172907,0
363,175653,0
364,175524,0
365,175053,0
366,174593,0
367,176239,0
368,177704,0
369,176189,0
370,176413,0
371,176376,0
372,179037,0
373,179784,0
374,180922,0
375,179289,0
376,179636,0
377,180557,0
378,182624,0
379,180017,0
380,182933,0
381,182157,0
382,182681,0
383,185325,0
384,183541,0
385,182881,0
386,187454,0
387,184895,0
388,185011,0
389,185602,0
390,184527,0
391,186808,0
392,188238,0
393,186788,0
394,188036,0
395,189409,0
396,190352,0
397,189473,0
398,189942,0
399,191429,0
400,191799,0
401,192716,0
402,193061,0
403,191510,0
404,195283,0
405,194883,0
406,194834,0
407,193696,0
408,196474,0
409,195945,0
410,197709,0
411,198243,0
412,198274,0
413,198386,0
414,197444,0
415,199280,0
416,200273,0
417,199074,0
418,201622,0
419,201767,0
420,201835,0
421,202944,0
422,201004,0
423,201810,0
424,203066,0
425,204572,0
426,203945,0
427,204587,0
428,204469,0
429,206305,0
430,207012,0
431,205003,0
432,205759,0
433,207643,0
434,208667,0
435,209169,0
436,207247,0
437,208668,0
438,210782,0
439,212126,0
440,212601,0
441,211368,0
442,212734,0
443,210799,0
444,212693,0
445,212164,0
446,213526,0
447,214404,0
448,214261,0
449,216205,0
450,215630,0
451,216640,0
452,219167,0
453,215520,0
454,217856,0
455,218788,0
456,216964,0
457,218714,0
458,219892,0
459,221600,0
460,219997,0
461,221000,0
462,219918,0
463,220909,0
464,220508,0
465,222363,0
466,222519,0
467,223224,0
468,223202,0
469,226349,0
470,224729,0
471,226487,0
472,227218,0
473,226580,0
474,227584,0
475,227607,0
476,230120,0
477,229120,0
478,229460,0
479,229505,0
480,230057,0
481,231382,0
482,232334,0
483,231779,0
484,233111,0
485,232188,0
486,233957,0
487,232884,0
488,231993,0
489,237758,0
490,236921,0
491,233911,0
492,239412,0
493,236111,0
494,237144,0
495,234877,0
496,239592,0
497,237709,0
498,237725,0
499,237977,0
500,239463,0
501,241902,0
502,239005,0
503,242329,0
504,243021,0
505,242225,0
506,243450,0
507,244608,0
508,240822,0
509,243328,0
510,243559,0
511,244385,0
512,243705,0
513,244951,0
514,243687,0
515,247888,0
516,247079,0
517,248193,0
518,247747,0
519,249840,0
520,246276,0
521,249437,0
522,251489,0
523,250074,0
524,251307,0
525,252384,0
526,252668,0
527,252473,0
528,252998,0
529,252294,0
530,256477,0
531,252131,0
532,249033,0
533,255917,0
534,255259,0
535,256621,0
536,255103,0
537,256470,0
538,258635,0
539,258220,0
540,256230,0
541,258730,0
542,258967,0
543,261619,0
544,252720,0
545,261766,0
546,260405,0
547,263530,0
548,264431,0
549,253559,0
550,266510,0
551,266586,0
552,264597,0
553,265605,0
554,263996,0
555,265501,0
556,265908,0
557,264977,0
558,267967,0
559,259976,0
560,266122,0
561,269764,0
562,272857,0
563,267943,0
564,268807,0
565,273552,0
566,271106,0
567,273292,0
568,269936,0
569,266641,0
570,263870,0
571,272869,0
572,274734,0
573,274016,0
574,275827,0
575,275585,0
576,276749,0
577,276363,0
578,271774,0
579,276021,0
580,279270,0
581,279638,0
582,272657,0
583,281848,0
584,282579,0
585,272820,0
586,279414,0
587,282680,0
588,280918,0
589,274018,0
590,282733,0
591,274215,0
592,280665,0
593,283957,0
594,282414,0
595,276244,0
596,283193,0
597,284141,0
598,285074,0
599,284568,0
600,284530,0
601,285648,0
602,287200,0
603,285995,0
604,286427,0
605,289233,0
606,286652,0
607,288249,0
608,286784,0
609,287597,0
610,290080,0
611,287865,0
612,287695,0
613,273139,0
614,287874,0
615,287403,0
616,292137,0
617,288874,0
618,288667,0
619,297386,0
620,294435,0
621,290997,0
622,292170,0
623,290511,0
624,291267,0
625,290497,0
626,282935,0
627,292807,0
628,291037,0
629,283977,0
630,292175,0
631,292290,0
632,300613,0
633,286007,0
634,278813,0
635,293789,0
636,296704,0
637,294961,0
638,296084,0
639,287324,0
640,293963,0
641,286382,0
642,296452,0
643,299024,0
644,297246,0
645,303301,0
646,296436,0
647,297640,0
648,294550,0
649,296806,0
650,282377,0
651,298106,0
652,299398,0
653,298615,0
654,298216,0
655,298614,0
656,308691,0
657,298644,0
658,300028,0
659,306689,0
660,286525,0
661,301348,0
662,301288,0
663,285727,0
664,301034,0
665,308687,0
666,301863,0
667,312571,0
668,310168,0
669,289833,0
670,300454,0
671,302838,0
672,309956,0
673,304601,0
674,304268,0
675,302997,0
676,324923,0
677,303595,0
678,297444,0
679,304407,0
680,322458,0
681,311408,0
682,324303,0
683,314870,0
684,313063,0
685,316475,0
686,327358,0
687,327083,0
688,329585,0
689,308832,0
690,308276,0
691,308410,0
692,316258,0
693,310897,0
694,311383,0
695,311490,0
696,318565,0
697,331263,0
698,310856,0
699,311071,0
700,310736,0
701,315729,0
702,316596,0
703,313283,0
704,331814,0
705,334415,0
706,312322,0
707,313535,0
708,333922,0
709,313291,0
710,333830,0
711,326512,0
712,334787,0
713,313792,0
714,334422,0
715,334922,0
716,315586,0
717,334132,0
718,326305,0
719,326170,0
720,336324,0
721,328113,0
722,336598,0
723,324414,0
724,336893,0
725,336336,0
726,337933,0
727,337701,0
728,317804,0
729,338394,0
730,334501,0
731,317980,0
732,333059,0
733,338713,0
734,318799,0
735,317963,0
736,335991,0
737,339660,0
738,340048,0
739,341543,0
740,319781,0
741,328659,0
742,318454,0
743,345524,0
744,318454,0
745,321558,0
746,336968,0
747,333557,0
748,332720,0
749,337598,0
750,320786,0
751,321657,0
752,321468,0
753,326253,0
754,341933,0
755,340262,0
756,331956,0
757,342008,0
758,339783,0
759,331901,0
760,331078,0
761,333834,0
762,332417,0
763,331867,0
764,335536,0
765,344556,0
766,336685,0
767,341151,0
768,335305,0
769,336267,0
770,346324,0
771,329529,0
772,345463,0
773,343349,0
774,338699,0
775,345782,0
776,346606,0
777,330412,0
778,340704,0
779,336902,0
780,348254,0
781,336810,0
782,349574,0
783,338541,0
784,349491,0
785,341787,0
786,339194,0
787,339317,0
788,342091,0
789,348313,0
790,340436,0
791,341540,0
792,351243,0
793,344860,0
794,342026,0
795,352383,0
796,341690,0
797,351568,0
798,345239,0
799,348044,0
800,344979,0
801,360837,0
802,355916,0
803,354428,0
804,347895,0
805,357320,0
806,348496,0
807,348808,0
808,355848,0
809,349798,0
810,348560,0
811,352805,0
812,356862,0
813,361630,0
814,346071,0
815,361811,0
816,354159,0
817,352595,0
818,364438,0
819,362200,0
820,372737,0
821,358905,0
822,371234,0
823,366214,0
824,376739,0
825,356193,0
826,351969,0
827,361824,0
828,366928,0
829,369552,0
830,380079,0
831,380504,0
832,370513,0
833,368877,0
834,361907,0
835,378780,0
836,374419,0
837,374902,0
838,364538,0
839,374853,0
840,365456,0
841,378617,0
842,362719,0
843,375201,0
844,366508,0
845,378831,0
846,369783,0
847,377388,0
848,369761,0
849,382338,0
850,390515,0
851,383105,0
852,391074,0
853,394391,0
854,361710,0
855,397276,0
856,370023,0
857,397478,0
858,372096,0
859,372405,0
860,397359,0
861,383915,0
862,396994,0
863,391716,0
864,373617,0
865,385514,0
866,401007,0
867,398193,0
868,395548,0
869,374222,0
870,389576,0
871,396820,0
872,371211,0
873,400823,0
874,408776,0
875,403910,0
876,381121,0
877,401021,0
878,401729,0
879,375541,0
880,402261,0
881,405195,0
882,405044,0
883,412711,0
884,378654,0
885,376787,0
886,409003,0
887,377246,0
888,403474,0
889,375001,0
890,405433,0
891,371586,0
892,402381,0
893,386720,0
894,376375,0
895,414429,0
896,403902,0
897,388642,0
898,405318,0
899,406021,0
900,387092,0
901,413547,0
902,384222,0
903,402920,0
904,388751,0
905,414919,0
906,384458,0
907,405611,0
908,415701,0
909,382234,0
910,403214,0
911,403119,0
912,404432,0
913,404137,0
914,415030,0
915,384547,0
916,384767,0
917,404975,0
918,404940,0
919,385791,0
920,396478,0
921,403448,0
922,384928,0
923,408039,0
924,386170,0
925,405351,0
926,387610,0
927,407113,0
928,410203,0
929,403179,0
930,391618,0
931,395875,0
932,406407,0
933,407998,0
934,385602,0
935,397010,0
936,407108,0
937,407152,0
938,399954,0
939,408926,0
940,405142,0
941,417017,0
942,409375,0
943,410853,0
944,407497,0
945,419890,0
946,408780,0
947,418755,0
948,408173,0
949,430027,0
950,389523,0
951,410308,0
952,411319,0
953,411069,0
954,408603,0
955,391304,0
956,393775,0
957,412482,0
958,412086,0
959,409139,0
960,412696,0
961,417209,0
962,420946,0
963,398835,0
964,408548,0
965,396268,0
966,402388,0
967,412106,0
968,420699,0
969,414243,0
970,412369,0
971,415499,0
972,401181,0
973,402715,0
974,391717,0
975,417976,0
976,415371,0
977,399848,0
978,403041,0
979,423537,0
980,415147,0
981,405730,0
982,418472,0
983,417622,0
984,405623,0
985,405695,0
986,425761,0
987,416846,0
988,421994,0
989,416999,0
990,417139,0
991,428010,0
992,420773,0


==> benchmarks/wator/scaling_halloc.csv <==
32768,265,191,3360,0,2879,0
65536,412,319,6931,0,7201,0
98304,500,392,10419,0,10163,0
131072,684,548,14150,0,13781,0
163840,830,670,18095,0,16776,0
196608,1018,823,20974,0,20286,0
229376,1272,1043,25482,0,23373,0
262144,1385,1128,28305,0,27160,0
294912,1592,1304,35485,0,30516,0
327680,1805,1488,35866,0,33270,0
360448,2030,1679,40585,0,36240,0
393216,2250,1859,42109,0,42553,0
425984,2518,2091,46856,0,44363,0
458752,2771,2306,48475,0,48233,0
491520,3034,2534,53051,0,51278,0
524288,3460,2919,56191,0,53107,0
557056,3996,3417,61526,0,59337,0
589824,4585,3977,63006,0,59540,0
622592,5208,4559,65690,0,64157,0
655360,5705,5020,72209,0,65476,0
688128,6103,5382,73581,0,73166,0
720896,6515,5758,78009,0,74790,0
753664,6893,6102,90078,0,76677,0
786432,7324,6499,87499,0,81663,0
819200,7766,6906,86894,0,84572,0
851968,8267,7369,89536,0,88306,0
884736,8679,7745,97676,0,91398,0
917504,9118,8149,100941,0,95358,0
950272,9578,8569,107689,0,98744,0
983040,10057,9013,113632,0,103340,0
1015808,10556,9474,112962,0,107581,0
1048576,11205,10089,119081,0,108948,0
1081344,11889,10733,120575,0,113046,0
1114112,12796,11602,125169,0,113290,0
1146880,13556,12321,126139,0,118235,0
1179648,14711,13436,125999,0,123271,0
1212416,15301,13993,132926,0,124665,0
1245184,16269,14923,142284,0,131581,0
1277952,16901,15518,142627,0,131291,0
1310720,17603,16183,139325,0,132388,0
1343488,18325,16865,144348,0,142035,0
1376256,19021,17526,152786,0,140977,0
1409024,19752,18222,152256,0,144715,0
1441792,20394,18829,157135,0,148135,0
1474560,21097,19496,160278,0,151703,0
1507328,21855,20213,163122,0,155695,0
1540096,22647,20969,172398,0,159208,0
1572864,23479,21761,170040,0,162811,0
1605632,24368,22615,173220,0,165982,0
1638400,25204,23414,183390,0,169510,0
1671168,26361,24537,179749,0,171616,0
1703936,27431,25564,190172,0,176550,0













==> benchmarks/wator/scaling_mallocmc.csv <==
524288,3475,2895,56191,0,53107,0
1048576,12618,10011,119081,0,108948,0
1572864,25582,21432,170040,0,162811,0
2097152,44434,37505,229258,0,217014,0
2621440,66661,57539,286266,0,268962,0
3145728,93444,81869,347221,0,324385,0



==> benchmarks/wator/scaling_soaalloc.csv <==
1048576,861,139,102174,121792,93912,112380
2097152,1637,147,197541,237248,186789,223380
3145728,2436,154,299061,354688,279399,334860
4194304,3213,159,397157,462976,372136,445200
5242880,4020,166,494984,581696,466206,550560
6291456,4801,171,592233,700928,555097,663300
7340032,5564,178,685755,804928,651349,775320
8388608,6341,181,789840,926848,743722,880380
9437184,7135,188,889787,1038528,841558,999240
10485760,7914,193,987177,1155136,931968,1102800
11534336,8795,200,1086561,1262720,1024798,1211700
12582912,9607,206,1184117,1405888,1118185,1327500
13631488,10479,212,1289445,1532352,1214537,1427520
14680064,11379,215,1383054,1624192,1305985,1515780
15728640,12261,218,1484479,1762880,1399719,1599900
16777216,13218,225,1584452,1866880,1489945,1685340
17825792,14234,233,1677963,1973952,1582879,1773180


==> benchmarks/wator/wator_alloc.csv <==
0,0
527729,737786
212383,956148
215532,415473
182038,248277
258355,233600
286232,488520
158950,300775
146938,276212
121952,174094
110177,363134
138528,158946
88115,126313
77808,136625
53711,209795
60542,86718
75927,56067
53593,58458
45012,120889
40767,47097
49301,32989
62891,27957
52445,57486
52606,39069
55185,26137
64636,22507
74899,32218
78509,27007
84986,26385
93936,24488
104603,29504
121078,27202
132255,30403
143670,34352
156159,37885
171385,39526
188894,44247
202695,50872
214083,58824
225551,64130
238547,71188
251099,80637
259668,92917
265810,104546
270657,116001
276467,129210
280880,144273
283027,161612
282480,179536
281788,196683
282512,214147
283445,231890
281863,251573
278922,270725
277475,288047
277159,303722
276642,319178
275458,333644
272682,346232
270087,356542
267313,363689
266560,368382
264233,371689
259938,374314
254354,373606
250584,369574
246744,364505
242882,359188
236612,352639
230265,344631
224574,333745
217866,322958
213415,311977
205761,301668
198327,291621
192740,277839
185618,265781
180921,255151
173570,243869
165740,233830
159565,222207
154529,210605
149102,201338
143241,192035
136234,184146
131202,175310
127119,166451
122421,158587
117621,151459
112157,144818
108172,138550
105166,131307
101547,126010
97134,121359
93366,116752
90117,110797
88019,105862
85276,101956
82340,98959
79291,94981
76776,91067
75757,87368
74011,84783
71883,82675
69283,80192
67962,77024
67430,74127
66667,72160
65640,71096
63740,68986
62723,68002
62985,65181
63212,63723
62413,63413
61575,63169
61583,61459
62383,59967
63431,59600
63230,60374
63148,59720
63981,59391
65282,58643
66164,59247
67071,59705
67821,59900
69193,60410
71118,60309
72387,61290
73850,62400
75932,63513
77521,64825
80104,65448
81717,66626
83891,68772
86216,70861
88328,71717
91475,73600
93849,75097
96234,78178
99374,80173
101558,82490
104840,84986
107789,87738
110981,90806
113513,93358
116829,96157
120406,99685
122989,102286
126235,105658
129164,108487
131918,112385
135324,115958
138240,118547
141082,121662
144284,125048
146475,129238
149945,132221
151779,135431
155147,138642
156840,141645
159817,144760
161533,148276
163158,151441
165889,153831
167382,156691
169405,158926
170843,161577
172150,163989
173310,166800
174163,169229
175536,170656
176411,172737
177529,174623
177341,176072
177811,177809
178028,178318
178277,179597
178387,180642
178036,181467
176976,182650
176498,181985
176143,181948
174986,182376
174399,181940
173080,181856
171960,181174
170747,180548
169647,180102
169047,178933
166847,177993
165143,176844
164052,174681
162020,173488
161487,172093
159360,170585
157384,169006
155824,167088
154333,165409
153909,163682
151836,161916
149961,160717
149003,158076
146991,157099
146358,154844
145210,153105
143665,152295
142631,150309
140999,148460
140880,146872
139804,145461
139252,143834
138185,142489
136913,141746
137123,140333
136728,138578
136086,138122
135692,137300
135011,136130
136159,135918
135207,135067
135756,135316
135913,134481
136298,134569
136857,134368
136765,134019
137390,134243
137550,133859
137648,134276
139489,134223
139480,134159
140452,135271
141557,135673
142103,136244
143264,136904
143998,137514
144934,138308
146616,138891
147750,140025
148730,141422
148984,142248
150815,143239
151728,144225
153372,145972
153656,146975
154631,148115
156531,149368
157250,150937
158733,152103
159290,153469
160132,154526
161321,155841
162563,156743
162735,158567
163117,159138
163817,160712
165151,161212
165770,161563
166060,162619
166634,164053
166948,164362
167253,165656
167972,165833
168405,166595
167697,167509
168265,168164
168543,168594
168656,169079
169031,169376
168510,169499
168183,170497
167790,170256
166655,169233
167953,169684
167090,169101
166221,170421
165906,170579
164792,168891
165048,168777
164313,168110
163594,168533
162897,167846
161510,166595
161393,165977
161042,165655
159258,165297
158984,164485
157692,163194
157700,161681
157090,160995
155528,160601
155493,160266
153881,158839
154321,158365
153690,157088
152381,156558
151889,156370
150773,154828
150712,153907
150857,152645
149844,152995
149457,152032
148579,151848
148911,150338
148957,149339
148121,149308
147976,149451
146775,148461
147960,148051
147804,146910
147816,147403
146959,147562
147483,147166
148434,145980
148901,146260
148354,147171
148418,146875
148455,147238
149847,146735
150321,147070
150015,147167
150417,147478
151306,147525
151819,147891
152461,148676
153281,149153
153265,149878
153724,149628
154746,150260
155446,151176
156307,151722
156601,152809
156526,153084
158023,153902
159251,154304
158979,155802
159673,156291
159195,156221
160343,157220
161778,157631
161352,158872
161818,159513
161600,159535
162456,159829
163288,160601
162798,161084
163574,162546
163393,161853
164222,162823
163802,162917
164726,163851
164753,163907
163960,163944
164828,164347
164617,164297
164853,165169
164280,165294
164203,164251
164380,165249
164103,164786
164685,164938
163904,165372
163722,165477
163557,165521
163356,165179
163499,165283
163235,165363
162019,165138
161995,164812
161693,164322
161710,164339
161298,163745
159597,163613
159622,162766
159655,162239
159237,161577
159220,161489
157133,161076
157890,160256
157259,159746
156818,159512
156406,158852
155823,158791
155279,157791
154997,157017
154986,156495
154238,156316
153949,156710
153838,155817
153466,154962
153798,154728
153047,154487
152322,154818
152662,153518
152668,153175
153067,153431
152186,152759
151764,152821
152145,152381
152255,151943
152790,152122
152585,152249
152056,152107
152041,152015
152267,151683
153249,151333
152949,150651
152434,151642
153528,151550
153550,151645
154404,152093
154546,151881
154062,152380
154825,152466
155298,152341
155525,152462
156186,153563
156200,153704
156477,154449
157426,153688
157503,154649
158734,155104
158728,156356
158487,157199
159622,157355
159829,157172
159584,157916
160465,158165
160140,158348
160417,158737
161741,158668
161513,159834
161664,160355
161382,160901
161487,160789
162566,161276
162231,162090
162172,162684
161400,162627
162323,162375
163397,162119
163375,163234
161792,163001
160888,162468
162015,162606
162922,161796
162988,162671
162073,162965
161527,162975
161384,162725
161070,162272
162407,161817
161580,162722
160772,163252
160269,162838
160310,161699
161353,161245
160311,161604
159626,162401
159390,161771
159469,161165
159791,160814
159412,160245
157984,160607
157820,159535
158549,159256
158561,159271
157604,159486
156888,159418
157058,158535
157430,158016
157385,158147
156725,158742
155417,158040
155825,157467
156272,157139
155905,156258
155868,156811
155086,156440
154439,156112
155015,155517
154981,154917
155313,155021
154636,155417
154638,155127
154836,154261
154723,154268
155014,154581
154942,154763
154486,154590
155423,153874
154634,153763
155245,154776
154779,154737
154806,154283
155625,154286
155367,154027
155678,154248
156197,154072
155784,154459
157028,155060


==> benchmarks/wator/wator_baseline_aos.csv <==
43454
37907
34928
34138
33891
32442
31305
30313
29954
28284
27552
27351
27002
26074
25411
25459
25416
25032
24824
24880
25015
25033
25084
25211
25438
25704
26003
26323
26723
26998
27436
27923
28418
29033
29628
30395
31095
31847
32643
33407
34153
34803
35410
35867
36420
36833
37078
37279
37431
37625
37685
37625
37479
37438
37377
37139
37075
36836
36440
36214
35973
35637
35299
34963
34632
34300
33971
33621
33265
32806
32417
32113
31755
31486
31117
30830
30520
30247
30003
29745
29471
29256
29077
28863
28591
28381
28225
28016
27835
27700
27513
27375
27210
27089
26909
26776
26690
26627
26464
26323
26269
26150
26051
25952
25891
25788
25743
25697
25645
25596
25556
25524
25422
25426
25393
25404
25362
25406
25328
25377
25363
25404
25397
25427
25468
25515
25586
25635
25692
25737
25817
25870
26034
26066
26143
26232
26352
26470
26548
26691
26772
26905
26991
27085
27205
27354
27453
27598
27706
27784
27941
28058
28194
28276
28413
28486
28597
28772
28798
28904
29028
29140
29159
29214
29351
29450
29475
29496
29538
29642
29716
29710
29669
29816
29794
29763
29786
29774
29785
29796
29744
29761
29702
29708
29657
29622
29566
29574
29500
29439
29368
29347
29278
29192
29112
29115
29055
29011
28975
28917
28868
28804
28709
28747
28716
28617
28590
28593
28504
28465
28511
28431
28403
28399
28414
28362
28352
28421
28316
28366
28377
28391
28378
28379
28450
28444
28425
28498
28448
28526
28557
28604
28560
28602
28716
28730
28761
28779
28862
28884
28918
28981
29060
29028
29071
29159
29181
29165
29235
29295
29331
29333
29260
29410
29431
29658
29472
29501
29548
29590
29544
29519
29652
29640
29616
29621
29628
29664
29610
29596
29581
29581
29613
29565
29578
29532
29533
29485
29477
29428
29451
29437
29356
29357
29308
29264
29274
29200
29244
29253
29144
29113
29120
29113
29050
29036
29047
28973
28910
28869
28947
28877
28845
28892
28822
28844
28819
28886
28851
28814
28859
28890
28901
28868
28866
28896
28879
28863
28932
28955
28897
28962
28991
29020
28962
29054
29088
29137
29122
29099
29175
29177
29202
29231
29295
29265
29242
29298
29317
29376
29320
29320
29372
29400
29397
29386
29422
29449
29425
29449
29458
29477
29528
29426
29486
29454
29459
29450
29459
29463
29441
29442
29449
29425
29458
29423
29329
29374
29356
29381
29316
29301
29320
29200
29253
29232
29279
29241
29180
29145
29214
29129
29120
29109
29129
29086
29070
29065
29074
29089
29053
29034
29047
29026
28999
29013
29086
29032
28952
28999
29013
29006
29048
29012
29056
29036
29031
29044
29016
29072
29044
29088
29102
29136
29147
29159
29186
29144
29175
29167
29216
29233
29259
29297
29295
29250
29310
29283
29399
29331
29344
29335
29374
29378
29358
29369
29401
29414
29393
29403
29405
29375
29381
29365
29397
29873
29379
29324
29365
29359
29335
29364
29304
29321
29331
29251
29279
29326
29306
29283
29264
29266
29233
29234
29174
29234
29208
29200
29186
29219
29180
29157
29150
29181
29166
29101
29163
29137
29126
29088
29080
29141
29100
29110
29053
29115
29133
29107
29077
29102
29089
29102
29121
29134
29145
29070
29126
29168
29155
29141


==> benchmarks/wator/wator_baseline_soa.csv <==
8353
7470
7048
6764
6564
6192
5947
5702
5556
5160
5068
5009
4900
4576
4462
4471
4482
4255
4119
4120
4196
4146
4080
4087
4152
4192
4246
4328
4434
4511
4635
4766
4871
5014
5134
5266
5394
5513
5628
5719
5832
5916
6017
6092
6158
6222
6282
6329
6365
6403
6442
6479
6518
6530
6576
6565
6581
6563
6560
6544
6535
6496
6447
6406
6359
6314
6259
6218
6142
6072
5988
5919
5835
5743
5666
5580
5506
5412
5331
5254
5176
5097
5035
4968
4907
4857
4796
4744
4702
4658
4632
4606
4576
4550
4521
4500
4479
4457
4430
4414
4393
4382
4371
4354
4338
4330
4326
4322
4308
4305
4298
4304
4301
4298
4294
4293
4301
4306
4309
4322
4325
4334
4351
4359
4374
4390
4411
4427
4447
4475
4494
4521
4550
4576
4609
4646
4677
4717
4744
4786
4827
4875
4920
4957
4999
5050
5091
5139
5170
5227
5271
5311
5357
5403
5443
5477
5520
5569
5597
5636
5670
5690
5728
5768
5783
5811
5831
5862
5875
5877
5911
5928
5943
5948
5948
5964
5960
5965
5962
5955
5950
5951
5938
5916
5915
5904
5890
5873
5865
5841
5834
5814
5811
5784
5773
5745
5742
5715
5703
5692
5681
5659
5641
5634
5624
5618
5599
5595
5582
5581
5575
5569
5557
5555
5542
5540
5545
5539
5536
5546
5554
5554
5563
5568
5575
5587
5595
5599
5611
5629
5635
5653
5666
5664
5683
5705
5703
5732
5744
5753
5769
5787
5797
5983
5824
5840
5851
5869
5871
5886
5902
5905
5908
5910
5928
5941
5948
5956
5953
5966
5963
5971
5975
5976
5973
5967
5971
5968
5967
5968
5958
5952
5946
5953
5945
5938
5933
5923
5914
5903
5896
5879
5883
5873
5849
5852
5843
5844
5828
5809
5811
5800
5796
5793
5775
5781
5765
5763
5755
5749
5740
5737
5738
5739
5731
5727
5725
5718
5735
5724
5722
5735
5733
5757
5741
5747
5749
5758
5760
5768
5773
5788
5798
5797
5807
5812
5812
5826
5828
5830
5842
5860
5861
5862
5874
5881
5895
5899
5890
5913
5909
5921
5912
5925
5916
5926
5928
5920
5935
5927
5935
5933
5928
5928
5923
5925
5924
5921
5926
5920
5915
5907
5914
5903
5897
5895
5896
5898
5890
5882
5876
5869
5865
5850
5848
5847
5841
5844
5834
5836
5815
5806
5814
5814
5800
5801
5797
5799
5796
5791
5791
5785
5777
5788
5789
5794
5781
5776
5782
5788
5781
5789
5780
5793
5781
5794
5800
5798
5806
5815
5817
5813
5811
5822
5823
5836
5837
5840
5853
5848
5855
5858
5873
5865
5856
5876
5878
5884
5890
5894
5897
5898
5896
5904
5902
5903
5906
5901
5906
5900
5889
5886
5886
5897
5892
5886
5890
5884
5888
5881
5887
5876
5881
5878
5866
5863
5864
5868
5848
5850
5846
5845
5846
5842
5839
5840
5832
5835
5832
5824
5821
5823
5826
5815
5816
5804
5816
5813
5794
5811
5809
5799
5811
5812
5815
5804
5804
5808
5813
5810
5818
5809
5823
5817
5816
5814
5817
5820
5822
5828


==> benchmarks/wator/wator_bitmap.csv <==
25187
18782
15688
14699
14050
12293
11194
10037
9625
7616
7038
6877
6363
5137
4687
4794
4765
4080
3886
4002
4197
4051
4099
4215
4484
4734
4974
5302
5721
6166
6762
7266
7878
8551
9336
10113
10861
11792
12559
13511
14344
15226
16037
16692
17475
18162
18782
19330
19770
20165
20496
20753
20991
21050
20963
20957
20786
20551
20348
20023
19612
19194
18775
18217
17722
17182
16684
16091
15441
14803
14223
13622
13146
12469
12005
11440
11050
10492
10068
9611
9285
8888
8539
8283
7927
7705
7460
7239
7066
6840
6622
6494
6341
6098
5963
5855
5743
5588
5446
5369
5291
5188
5089
5018
4934
4891
4824
4763
4712
4672
4639
4638
4599
4587
4587
4609
4637
4613
4658
4624
4671
4739
4760
4828
4842
4907
4993
5087
5155
5228
5303
5393
5494
5560
5669
5829
5947
6044
6222
6345
6481
6646
6755
6898
7000
7172
7287
7447
7636
7775
7922
8015
8191
8375
8454
8576
8758
8825
8975
9109
9179
9258
9356
9500
9551
9597
9707
9725
9776
9890
9947
9963
9981
9976
9961
10005
9957
9988
9944
9951
9977
9823
9813
9776
9708
9628
9647
9591
9442
9431
9291
9237
9202
9099
8993
8971
8868
8786
8763
8665
8649
8524
8458
8472
8368
8373
8298
8227
8189
8194
8107
8073
8097
8014
7946
8016
7968
7987
8030
7994
7987
8000
7989
8006
8001
8039
8044
8119
8127
8116
8183
8239
8321
8334
8351
8408
8452
8504
8613
8607
8698
8809
8752
8799
8879
8922
8941
9009
9073
9130
9171
9194
9234
9201
9308
9330
9288
9402
9384
9414
9423
9462
9409
9425
9460
9495
9453
9426
9404
9390
9379
9387
9373
9419
9345
9331
9254
9253
9257
9168
9197
9138
9083
9025
9021
8966
8971
8957
8878
8847
8780
8754
8767
8714
8664
8639
8634
8601
8594
8530
8566
8504
8557
8520
8494
8557
8481
8493
8470
8510
8447
8516
8484
8553
8549
8491
8636
8579
8630
8619
8645
8701
8676
8689
8718
8815
8766
8834
8904
8916
8895
8957
8979
9081
9039
9094
9025
9126
9135
9125
9164
9180
9181
9192
9206
9259
9285
9247
9242
9264
9262
9283
9239
9257
9290
9248
9224
9251
9282
9254
9264
9224
9234
9232
9155
9195
9125
9126
9047
9102
9054
9060
9076
9020
9041
8992
8978
9016
8903
8912
8907
8896
8873
8805
8798
8797
8823
8823
8807
8762
8682
8752
8693
8721
8714
8884
8707
8667
8633
8669
8697
8699
8689
8679
8723
8740
8708
8736
8726
8782
8808
8795
8817
8835
8883
8842
8860
8889
8924
8978
9045
8964
9013
9038
9063
9074
9010
9106
9107
9155
9128
9151
9130
9167
9231
9201
9175
9155
9190
9158
9148
9181
9166
9164
9206
9204
9123
9145
9159
9103
9134
9093
9103
9075
9064
9060
9030
8984
9018
9006
8996
9018
8957
9006
8973
8977
8876
9000
8893
8935
8893
8845
8856
8874
8877
8829
8861
8853
8821
8809
8847
8809
8839
8825
8799
8821
8774
8849
8780
8829
8864
8837
8834
8839
8876
8856
8853
8857
8891
8867


==> benchmarks/wator/wator_frag.csv <==
13095108,1310845,1310848,1308939,1308960
13552889,828800,1596096,1580927,1616220
9482790,544736,1588032,1121226,1616220
8700583,390391,1581504,1075630,1612140
8672658,281454,1576000,1118328,1612140
9118839,213230,1565888,1211307,1612140
7835767,179994,1536640,1042255,1612140
6997432,141384,1456768,939040,1609200
6168950,122275,1363264,828875,1609140
5874648,104602,1245760,794406,1609140
4123797,99640,1154816,546411,1609140
3979787,99911,1068992,525722,1604820
3724469,96894,974528,490541,1603740
3309790,97634,909312,430984,1603740
2200970,101692,862528,270842,1599300
1987566,109235,826816,237123,1572600
2082510,120254,789696,245964,1568100
2010087,129846,750208,231507,1567620
1423444,143722,725440,141754,1497840
1315958,159516,704128,119630,1441500
1353566,178660,687232,116798,1431120
1499164,203395,670656,126997,1426080
1356609,230212,656768,95139,1240020
1325576,261660,648192,77228,1188720
1388992,296640,639936,71296,1179960
1521979,337119,634048,72946,1172640
1622990,386558,629248,66188,986400
1763628,441527,625536,62721,953760
1927419,503131,623680,59718,946200
2135823,572564,622912,59733,941220
2350456,650329,706240,57067,823980
2649924,739745,792192,61527,807120
2967412,838614,877248,64510,802980
3301894,946300,1005888,66142,799260
3661300,1063428,1121792,67288,742980
4077817,1190052,1242304,72523,735360
4546130,1326106,1365184,81116,733080
5032523,1470198,1534848,88847,731700
5522348,1619445,1696128,94859,704220
6039631,1772611,1865920,103114,700320
6587956,1928408,2022080,114676,699420
7160226,2083649,2195136,129897,698940
7720319,2235440,2327744,144857,687540
8265951,2381244,2492864,160317,686280
8800883,2518159,2650752,178058,686100
9328686,2643908,2766720,199566,685680
9842191,2754594,2922688,225487,681660
10316472,2848500,3003392,252996,681360
10738804,2923069,3118208,281371,681180
11117043,2977443,3190080,312102,681180
11460638,3011183,3228288,346727,679080
11773543,3023178,3266240,386287,678960
12029845,3012110,3264768,427645,678900
12220660,2978751,3264000,469201,678900
12360296,2925341,3263616,512039,678360
12460207,2853878,3262848,556939,678180
12522519,2763862,3262272,604419,678180
12539933,2657683,3261888,652412,678180
12503691,2538031,3261120,698514,716880
12420162,2407617,3260672,742473,774840
12298874,2269281,3259840,784433,809520
12162472,2125193,3259456,826699,847200
11999280,1977943,3259200,866493,879480
11791892,1829632,3258944,900428,919560
11546568,1682272,3258368,928536,952500
11287318,1538852,3257728,952966,989700
11018995,1399851,3257344,974206,989700
10737433,1266706,3256896,991045,1022160
10432064,1140001,3256448,1001723,1022160
10108450,1020764,3256128,1006594,1021440
9786681,910157,3255872,1008030,1021440
9462909,807189,3255680,1005906,1021440
9149251,713120,3255360,1001413,1021440
8821002,627345,3254976,991281,1021680
8480120,549301,3253824,976031,1021680
8162519,479778,3250432,960455,1021680
7853018,416868,3243776,943202,1021680
7556044,361209,3230464,924631,1021620
7260859,311982,3207872,903559,1021620
6956361,268949,3170432,878502,1021620
6667887,231444,3112320,853365,1021620
6403951,199295,3024256,829438,1021620
6150199,171320,2908288,805177,1021620
5903561,147590,2761600,780113,1021620
5648197,127585,2589632,752206,1021560
5408033,110437,2387776,725246,1021560
5190573,95971,2160832,700380,1021560
4985403,83973,1926592,676212,1021560
4786037,74598,1688640,651749,1021560
4587778,67006,1458816,626680,1021560
4398468,61172,1247936,602136,1021560
4232589,56895,1049536,580272,1021560
4073880,53762,872768,558942,1021500
3911877,51869,723840,536610,1021440
3752567,50771,592384,514322,1021380
3608487,50601,483520,493812,1021380
3482398,50898,393024,475672,1021320
3361398,51958,321088,457932,1021260
3237769,53782,265728,439489,1021140
3120115,55738,221248,421843,1021080
3011066,57991,189312,405299,1020840
2918105,60912,164032,390767,1020540
2829729,64155,145536,376752,1020120
2739093,67928,130752,362187,1020000
2646602,71960,121792,347246,1018920
2566532,76119,115520,334025,1018320
2501689,80610,110208,322837,1017180
2442874,85701,107648,312253,1016340
2383194,91073,106624,301425,1014780
2324004,96690,115008,290562,1013940
2263967,102461,115008,279512,1012440
2224191,108562,148160,271215,1011300
2193486,115344,147776,263922,1009200
2159018,122211,147392,256055,1007280
2118808,129474,147264,247198,1004220
2089512,137015,190208,239781,1000380
2074820,144916,189760,234296,997080
2067761,153385,189312,229658,994500
2053477,161954,189184,223945,989880
2040381,171227,195904,218100,986040
2035611,180452,235904,213465,980820
2043076,190204,235392,210352,975420
2051115,200299,235008,207174,969240
2061469,210601,234944,204238,962760
2072824,221624,281600,201136,957360
2089877,232731,281024,198812,950580
2117836,244657,280704,197695,943440
2148011,256533,323648,196916,935940
2180017,268569,322624,196330,930540
2214706,281630,322240,195688,922860
2249422,295169,363264,194845,913860
2297250,308860,362688,195810,905040
2348531,322449,362432,197312,898260
2398332,336457,399680,198423,888780
2448341,350826,399360,199409,878640
2505354,365642,437056,201204,868680
2570555,380623,436288,204098,858960
2640127,396046,478080,207427,849540
2706479,411056,477696,210473,838920
2779434,426419,477632,214311,830220
2852178,441602,516032,218196,822180
2930532,456758,515904,222894,813300
3010401,471880,560320,227823,805020
3092810,486584,559680,233294,796680
3176943,500822,598528,239211,788940
3263143,515448,597888,245257,781380
3351122,529715,597824,251711,770940
3441055,543462,637632,258667,763320
3531762,556795,637184,265911,757680
3624125,569889,674176,273494,750240
3712224,582047,673344,280869,742380
3801822,593538,673280,288744,736380
3894365,604865,714368,297110,731520
3988289,615369,713664,306026,726540
4080217,626050,713280,314581,719580
4166424,634663,752576,323205,714180
4257420,642931,751168,332661,709080
4343448,650033,750784,341907,703860
4430355,657190,750784,351255,698340
4513048,663108,790912,360532,694620
4596875,668501,789312,370196,690900
4675306,672093,788288,379861,687420
4745713,674996,787904,388675,681960
4819131,677743,787648,397986,678840
4886028,679728,787584,406692,675840
4954121,681043,787584,415856,673020
5018479,681169,787584,424996,669420
5076982,680825,787584,433501,666780
5129644,679052,787584,441784,664860
5174682,676427,787584,449343,662940
5222662,672972,787584,457678,660120
5264580,668922,787584,465402,658560
5302990,664405,787584,472825,656760
5336265,658307,787520,480192,655560
5362199,651827,787520,486674,653160
5387705,644943,787520,493268,652080
5409249,637247,787456,499644,651060
5426072,629095,787456,505541,650220
5436147,620572,787456,510633,648780
5435913,610701,787392,514830,647340
5436208,601025,787136,519019,646980
5434937,591184,787008,523055,646200
5425191,580688,786880,526161,645240
5414816,570085,786560,529223,644400
5397588,559034,786176,531498,644040
5378334,547723,785792,533595,643620
5354923,536424,785152,535093,642600
5328442,524748,784384,536314,641880
5303500,513683,782848,537493,641460
5268710,502875,781056,537155,641100
5229867,492109,779648,536220,640320
5196160,481935,777408,535765,639840
5155420,472051,773568,534181,639420
5118022,462840,769024,532786,639120
5075019,453947,764736,530454,638580
5029249,445051,759040,527728,637980
4985745,436215,753152,525300,637500
4940801,428068,744640,522371,637200
4898306,421589,737792,519077,636600
4853054,415262,729024,515324,636060
4803562,408812,720576,511018,635820
4763739,402890,710656,507867,635520
4716031,397128,701504,503521,634800
4675093,392512,692160,499651,634380
4636268,388402,680384,495866,633840
4590954,384628,669248,491010,633660
4550508,381303,659136,486657,632580
4509693,378450,648192,482049,632100
4474877,376668,636288,477839,631680
4440710,375310,623936,473540,631260
4411012,374716,614464,469552,630300
4382352,374349,604288,465615,629760
4347793,374531,592192,460600,629460
4320591,375714,581312,456207,629220
4300433,377516,572160,452555,628620
4277397,379712,561536,448323,627780
4256981,382002,550528,444425,627540
4238464,384673,541120,440635,627060
4226563,388070,532224,437479,625920
4214699,391281,524544,434408,625500
4202275,395157,518208,430972,624960
4196567,399090,512448,428471,624840
4192086,403236,507392,426054,624480
4192017,407609,504128,424170,624180
4191823,412463,501120,422062,623880
4191940,417941,498496,419731,623700
4197529,423003,497216,418360,622920
4201989,427789,496320,416946,622500
4215415,433648,531072,416353,622140
4229166,439522,529664,415800,621900
4240309,445803,528448,414700,621060
4256965,451936,528256,414451,620880
4274622,457775,528128,414471,620700
4294746,463874,567936,414732,620400
4315606,470006,567232,415084,619860
4337224,476197,566528,415519,619260
4366227,482465,566144,416976,618720
4394578,488896,566016,418270,618420
4422202,494779,606144,419695,617700
4448054,500104,604928,421106,617100
4478662,505710,603904,423076,616680
4510391,510908,603456,425381,616440
4541407,516104,602752,427585,615480
4573258,519833,602624,430537,615060
4603334,523717,642816,433169,614400
4636159,528046,641920,436003,614160
4667542,531248,640704,439114,613320
4700608,534584,639808,442408,613020
4732327,536841,638848,445972,612660
4761665,539317,638016,449102,612240
4789753,541885,637440,452014,611520
4821653,544095,637120,455624,610620
4847501,544927,637056,458960,610140
4872594,545617,636992,462249,609720
4892205,546148,636864,464823,609000
4916926,546861,636864,468049,608580
4943867,547488,636864,471629,608100
4967846,547515,636864,475043,607800
4989345,546657,636864,478482,607320
5008423,546413,636864,481312,606840
5023078,545544,636864,483778,606480
5041283,544736,636864,486725,606240
5058833,543516,636736,489755,605400
5069617,541149,636736,492310,605040
5077660,539315,636672,494245,604440
5085955,537152,636672,496357,603900
5093578,534506,636672,498580,603240
5102843,531586,636672,501155,603120
5109668,528149,636672,503603,602640
5105886,525045,636608,504393,602400
5102296,521627,636608,505345,601740
5099166,517898,636608,506496,601260
5102441,514050,636544,508613,601140
5106156,509602,636544,511050,601020
5094248,505229,636544,511223,600240
5079373,500770,636480,511009,599760
5068092,496417,636352,511263,599340
5058225,492358,636224,511593,599160
5050522,487639,636160,512515,598620
5034397,483027,635776,512188,598500
5016526,478834,635392,511432,598440
4998903,474341,634944,510840,598440
4983167,470253,633984,510344,597960
4968444,465861,633216,510123,597600
4945583,461008,631552,508937,597540
4920672,457609,629696,506835,597360
4895358,454309,627968,504633,596580
4879639,451272,625664,503689,596280
4864588,448201,623680,502855,596040
4840597,445321,621440,500662,596040
4816718,442938,618432,498272,595500
4792724,440260,615104,495992,595380
4772076,438345,611392,493863,595140
4757346,436081,607552,492729,594840
4735675,434189,603328,490444,594420
4710884,432545,599808,487607,593940
4687155,431381,595264,484716,593640
4667850,430616,591616,482286,593400
4656834,430241,587072,480873,593040
4637973,429442,582272,478521,592860
4619004,429678,578752,475710,592740
4595873,429740,573504,472379,592680
4584932,429978,568768,470714,592380
4578854,430829,564480,469481,592140
4566989,431718,560448,467405,591840
4551648,432972,556672,464676,591600
4533466,434567,552576,461395,591060
4527005,436023,548736,459848,590640
4527319,437509,545088,459256,590460
4522862,439346,542464,457832,590340
4510925,441275,539456,455300,589800
4502900,443836,536768,453056,589500
4507438,446996,534912,452350,589320
4512917,450248,532928,451739,589260
4510902,452822,532160,450348,589020
4510159,455708,531264,449005,588780
4508498,458253,540160,447677,588540
4516598,461674,539584,447368,588420
4525327,465181,539456,447112,588000
4531135,468713,574208,446428,587580
4536944,472404,572928,445676,587460
4548671,476089,571456,445772,587160
4562379,479536,570240,446253,586800
4576502,482629,569472,446945,586560
4590054,486465,568896,447237,586320
4600983,489660,568704,447429,586080
4616615,492920,600128,448265,585480
4633621,496519,598656,449152,585060
4651767,499455,597568,450486,584640
4669634,503012,596864,451514,584400
4683050,506294,596160,452024,584040
4698220,508525,595904,453235,583920
4718383,510696,595648,455185,583680
4740764,513758,595648,457070,583560
4753923,516028,628032,457977,583140
4769489,518055,626624,459332,582840
4785267,519315,625664,461046,582780
4802016,520593,624448,462891,582480
4824789,522157,623168,465474,582060
4837909,523217,622464,466894,581760
4848584,524582,621696,467834,581580
4860959,525102,621120,469379,581520
4878488,525317,620416,471791,581340
4897797,525192,619776,474603,581100
4909755,525202,619072,476307,580800
4917027,525183,618688,477354,580740
4929275,524816,618112,479261,580380
4939720,524653,617664,480823,580080
4949127,523850,617408,482511,579840
4957360,523323,617024,483913,579540
4967306,522317,616832,485765,579300
4973438,520812,616448,487286,579180
4979817,520059,615936,488520,579060
4986669,518906,615744,489993,578760
4990245,517459,615488,491124,578340
4990219,515691,615232,491878,577980
4993815,514708,614976,492813,577920
4994232,513083,614656,493569,577680
4995863,511480,614656,494489,577380
5000028,509996,614464,495720,577320
4997376,508090,614400,496158,577200
4992339,506278,614144,496215,577200
4987187,504129,613824,496400,576720
4982446,502124,613504,496582,576600
4979774,499670,612992,497252,576540
4975598,496990,612480,497804,576180
4965133,494148,612224,497527,575880
4956038,491492,611904,497366,575820
4948279,488831,611584,497398,575640
4940844,486089,611200,497511,575580
4933355,483679,610432,497474,575220
4916787,480793,609728,496344,574860
4905663,478072,608832,495921,574740
4898047,475454,608128,495955,574680
4890075,473352,606848,495717,574560
4881108,471623,605632,495177,573960
4862035,469491,604736,493366,573780
4851113,468081,603584,492410,573660
4839664,466591,602240,491413,573420
4827106,465016,600704,490294,573120
4814544,463876,598912,488988,572880
4796624,463162,596928,486734,572760
4782320,462342,594880,485042,572340
4772064,461371,593152,483993,572160
4763905,460770,591360,483085,572100
4751919,460130,589312,481647,571980
4734900,459553,586880,479463,571500
4722431,459207,584704,477830,571380
4713107,458920,582784,476621,571140
4708569,458427,580160,476184,570840
4699901,458074,578048,475097,570660
4683605,457780,574848,472895,570420
4675117,458404,572672,471415,570360
4671072,458528,569920,470784,570180
4666964,458918,567168,470030,569940
4661265,459340,564992,469035,569580
4651846,459845,562816,467473,569400
4646062,460878,560640,466204,569340
4645098,461665,558720,465729,569160
4645126,462827,556416,465235,568860
4642682,464026,554880,464372,568740
4638169,465065,553600,463282,568620
4634003,466152,552000,462221,568320
4632475,467556,551360,461401,568200
4636955,469789,550592,461084,568200
4644409,471947,550336,461224,568080
4642677,473766,550272,460197,567840
4646859,476182,584896,459759,567480
4651930,478248,583168,459598,567420
4658023,480769,582016,459388,567240
4667054,483175,580928,459647,567000
4671088,485110,579904,459394,566880
4677549,487623,578304,459240,566700
4687856,490221,577728,459599,566580
4699313,492717,576576,460166,566280
4709122,494855,576512,460651,566160
4716410,497401,576448,460601,566040
4721938,499568,612736,460462,566040
4736912,502366,610944,461402,565800
4748374,504495,609408,462127,565500
4764116,506912,608704,463340,565260
4774904,508366,607168,464258,564960
4780596,509197,606400,464715,564540
4792433,510205,605504,465974,564360
4807520,511083,603904,467753,564180
4816428,511775,603008,468729,564060
4827972,512914,602432,469890,563760
4836296,513969,601792,470627,563580
4845604,514582,601664,471694,563220
4862623,515705,601536,473644,562920
4874112,515771,601472,475257,562680
4882019,516085,601408,476252,562440
4885378,516087,601344,476731,561960
4890732,515970,601344,477546,561900
4901126,515629,601344,479177,561660
4907417,514303,601088,480644,561480
4909185,512965,601024,481470,561300
4907240,511304,601024,481904,561180
4910716,510344,601024,482812,560880
4922194,509711,600960,484723,560640
4928089,508484,600960,486091,560340
4927038,506631,600960,486735,560040
4921830,505168,600960,486618,559800
4921297,504267,600896,486928,559740
4932135,503528,600832,488793,559560
4937722,502686,600832,489952,559440
4936330,501473,600832,490273,559200
4931486,500150,600832,490148,559080
4925583,499279,600704,489678,558900
4922941,497836,600640,489919,558780
4929283,497283,600640,491062,558420
4927097,495831,600640,491372,558240
4916393,494167,600576,490556,558180
4903954,492781,600576,489373,558000
4899675,491420,600512,489345,557880
4905807,490076,600128,490797,557580
4903784,488319,599872,491261,557520
4890239,486849,599488,489956,557340
4879380,485397,599040,489027,557040
4872684,484103,598784,488625,556860
4870531,482851,598144,488854,556800
4869596,481627,597184,489245,556800
4856327,480354,596544,487895,556500
4847782,479489,595200,487045,556440
4844913,478969,594176,486858,556320
4842839,478245,593344,486872,556260
4832777,477467,592576,485768,556140
4818919,476504,591296,484201,556020
4810600,475999,590336,483229,555900
4809286,475302,588416,483340,555900
4805784,474844,587136,483036,555420
4795381,473915,585536,481948,555240
4782612,472517,584256,480723,555240
4772182,472251,583232,479347,555240
4768605,471628,581312,479103,555120
4768042,471151,579648,479227,555000
4761537,471127,578304,478308,554820
4753403,470791,576768,477290,554640
4743660,470299,575296,476109,554580
4740218,470281,573952,475625,554400
4740338,470363,572288,475607,554100
4737530,471576,570880,474686,554100
4729663,472176,569216,473305,553920
4723308,472909,567936,472083,553800
4723777,473798,566720,471769,553740
4723814,474585,565952,471437,553680
4721857,475832,564800,470623,553380
4718462,476994,564032,469640,553200
4713094,478154,563392,468376,553200
4717457,479774,562944,468305,552840
4719890,480690,562624,468260,552780
4718901,481758,562304,467661,552720
4715655,482643,562240,466818,552660
4713384,484126,562240,465858,552660
4717029,485558,596800,465765,552660
4721165,486869,595072,465794,552420
4724247,488601,593024,465492,552240
4731990,490384,591808,465834,552060
4735265,491884,590784,465659,551940
4741153,493856,589632,465655,551760


==> benchmarks/wator/wator_halloc.csv <==
35345
20731
17356
16413
15807
14469
13325
11766
11066
9044
7997
7833
7231
5928
5184
5194
5333
4616
4328
4376
4646
4685
4721
4920
5213
5542
5971
6427
6971
7515
8253
9017
9866
10687
11712
12652
13801
14835
15969
16945
18192
19339
20233
21421
22333
23292
24089
24870
25741
26010
26722
26894
27256
27063
27287
27299
27102
26883
26558
26102
25653
25151
24585
23912
23229
22531
21771
21034
20271
19501
18748
18016
17310
16509
15759
15112
14459
13797
13234
12628
12123
11632
11145
10737
10332
9947
9626
9300
9039
8730
8481
8175
7986
7664
7444
7238
7057
6926
6765
6598
6444
6285
6195
6068
5939
5843
5749
5653
5610
5526
5476
5443
5426
5415
5384
5355
5402
5383
5390
5414
5506
5553
5621
5665
5748
5842
5962
6048
6171
6221
6380
6584
6678
6806
6916
7158
7338
7444
7693
7881
8062
8269
8414
8682
8919
9115
9313
9433
9692
9949
10164
10314
10523
10732
10920
11135
11269
11510
11663
11770
11952
12152
12170
12396
12528
12631
12712
12801
12875
13067
13037
13108
13211
13219
13230
13225
13235
13232
13175
13150
13129
13065
13037
12936
12805
12751
12678
12583
12525
12404
12302
12170
12071
11980
11828
11811
11684
11533
11434
11325
11233
11162
11042
10954
10902
10803
10693
10629
10611
10494
10461
10396
10367
10344
10292
10283
10281
10254
10241
10240
10243
10301
10279
10263
10341
10355
10335
10440
10502
10539
10605
10694
10696
10739
10803
10837
10977
11074
11110
11224
11317
11346
11440
11497
11527
11639
11742
11751
11848
11921
11948
12022
12040
12065
12160
12170
12273
12247
12314
12375
12346
12388
12432
12423
12443
12459
12431
12448
12448
12393
12412
12397
12397
12402
12289
12268
12201
12206
12176
12091
12070
12025
11926
11929
11865
11806
11777
11702
11637
11626
11524
11455
11477
11404
11383
11311
11275
11259
11205
11179
11166
11111
11136
11094
11068
11021
11052
11050
11015
11049
11044
11055
11053
11115
11068
11124
11121
11174
11177
11223
11267
11272
11308
11386
11395
11450
11519
11530
11564
11631
11592
11698
11746
11773
11805
11834
11830
11934
11959
11950
12022
12029
12071
12083
12060
12078
12148
12211
12194
12143
12192
12224
12182
12225
12239
12151
12192
12192
12175
12165
12218
12184
12133
12132
12118
12054
12029
11986
12000
11972
11934
11870
11853
11823
11784
11788
11727
11706
11639
11643
11642
11571
11541
11560
11571
11518
11495
11445
11436
11410
11387
11404
11386
11374
11381
11362
11354
11390
11387
11364
11354
11354
11357
11388
11388
11416
11406
11455
11435
11488
11522
11523
11560
11571
11632
11664
11681
11713
11720
11742
11796
11815
11803
11828
11887
11899
11855
11936
11931
11936
11991
11993
11996
12052
12065
12057
12032
12017
12042
12054
12096
12047
12041
12052
12065
12077
12010
11966
12014
11997
11965
11953
11966
11881
11916
11950
11889
11907
11879
11793
11806
11793
11786
11786
11726
11795
11754
11700
11643
11677
11621
11671
11588
11609
11593
11583
11592
11591
11561
11515
11540
11520
11496
11507
11503
11522
11544
11515
11561
11538
11567
11547
11548
11600
11588
11602
11586
11608
11621
11636


==> benchmarks/wator/wator_mallocmc.csv <==
16645
15950
14460
13841
13314
12197
11545
10474
9897
8426
7641
7562
7030
5900
5244
5319
5321
4754
4529
4523
4705
4687
4684
4904
5042
5246
5637
6077
6517
6859
7588
8177
8999
9724
10593
11572
12571
13806
14710
15767
16944
18170
19402
20605
21819
23080
24599
26199
29078
35382
163846
383293
415204
450320
471460
498058
506438
521866
523868
468313
506277
405541
388941
192328
163963
248574
49271
48793
42359
37087
40914
34154
40377
32924
38759
33852
32557
31824
30337
13572
12873
13053
10616
10102
9722
9642
9322
8912
8816
8405
8049
7768
7650
7353
7055
7127
6772
6640
6459
6401
6154
6141
5990
5918
5900
5783
5520
5623
5420
5359
5352
5245
5180
5252
5295
5253
5271
5432
5312
5372
5768
5414
5731
5455
5548
5604
5706
5799
5985
5937
6098
6218
6409
6662
6706
6832
6878
7027
7433
7610
7719
8238
7940
8259
8344
8605
9031
9014
9348
10538
9531
10233
10160
10429
10730
10965
10998
12058
11717
11996
13169
12802
13417
13911
14206
13473
17405
16219
16796
49048
65093
93742
110463
108653
68908
114199
140519
161850
145247
121311
98604
144735
127891
130702
112084
126149
151850
143911
115668
115312
117204
119738
122444
117236
56957
106699
105700
110202
122001
80118
115468
102735
82522
114140
117031
107806
111455
88149
76790
74722
64797
96754
61721
41546
90728
93806
89638
82696
71110
74920
72213
77824
80903
88774
102691
82292
89188
73115
37970
100203
93103
72595
127438
93539
128018
119170
140281
104112
126402
137005
141182
160996
34747
70467
89797
99985
94059
90167
13854
13293
13718
17926
37902
38539
79136
126047
147914
146882
150650
88675
90916
45057
33942
113940
45388
42210
106297
25886
34277
150121
136610
103569
39454
41449
34614
51042
88611
113859
89332
40478
79509
29051
46335
83986
92233
18893
21398
45989
47044
35915
58230
61968
93154
83665
34270
85792
70729
108239
118383
79430
48474
34450
49622
53310
81554
23040
23846
58868
23252
41470
39784
21815
34391
92431
65864
93273
64888
16232
17098
16538
30003
48066
41514
49503
84663
101890
108380
134836
87303
47252
38670
84601
29955
56767
126947
114799
106526
101335
13806
26480
16017
15997
27537
31200
120491
141076
149582
170298
99630
40459
40255
25230
47666
72266
38992
33651
110670
47254
94343
28031
112711
116572
109122
41845
74240
125790
47269
44953
86553
111794
16470
14615
14312
14825
52766
48495
28978
21442
24650
48993
86345
111158
110630
141893
123390
74896
36173
32990
117621
82450
32472
52839
72763
69880
27141
22950
15871
17809
30901
34774
65986
114848
115868
124292
141913
87249
74857
88458
108359
16162
18653
51635
40703
90647
91686
15299
13468
13126
17183
17737
23397
45187
87917
97104
147170
157884
146238
97304
73873
41788
41268
57065
54385
81104
66820
44610
50895
78167
88952
52025
97592
18038
23253
41327
33772
42308
72343
66432
97496
101174
21854
34625
30804
104841
139091
82240
36103
88146
75995
56244
95139
15701
24161
38623
33667
114382
150099
117767
71363
91149
26341
54476
62282
107072
20157
41908
36105
16248
31826
36684
64971
81076
74322
97767
41344
13361
13847
14211
15083
19208
38239
110437
109886
135997
126355
145144
83505
94948
104402
32137


==> benchmarks/wator/wator_soaalloc.csv <==
12060
10806
9546
9300
9632
9275
8070
7198
6787
5586
5291
5097
4702
3947
3724
3811
3728
3431
3309
3385
3582
3591
3619
3736
3981
4218
4481
4966
5949
7092
6418
7054
7599
8250
8827
9706
10456
11437
12122
13050
13861
14653
15823
16511
17432
18320
18728
19599
20081
20375
20891
19596
19347
19019
18749
18809
19297
19348
18841
18422
17766
17113
17228
16366
15984
16222
15289
15400
13947
15342
13535
13003
10939
10741
10063
9606
9233
8837
8496
8170
7851
7599
7247
7067
6776
6526
6238
6064
5812
5625
5371
5221
5052
4871
4757
4621
4569
4393
4325
4193
4117
4074
3997
3949
3859
3842
3824
3808
3838
3813
3723
3731
3816
3899
3706
3733
3846
4092
3873
3778
4055
4094
3930
4005
4264
4041
4087
4571
4386
4334
4734
4416
4839
4918
4707
5191
4904
5415
5158
5633
5313
5993
5890
5778
6294
5936
6530
6096
6710
6923
6571
7267
6791
6992
7753
7055
7253
7538
8184
8045
7607
7743
7909
8050
8301
8351
8495
8441
8434
8405
8420
8372
8415
8455
8368
8413
8378
8333
8370
8348
8317
8280
8292
8198
8097
8086
7996
7994
7910
7721
7713
7710
7572
7608
7446
7439
7379
7249
7143
7090
7086
6926
6967
6843
6876
6677
6665
6664
6619
6541
6494
6548
6485
6460
6489
6403
6507
6467
6386
6433
6362
6413
6431
6499
6494
6507
6605
6559
6529
6607
6710
6887
6781
6748
6793
6905
7063
7129
6975
7042
7154
7156
7324
7552
7278
7302
7396
7405
7529
7604
7668
7675
7861
7868
7809
7649
7715
7834
7730
7795
7836
7801
7793
7847
7833
7822
7905
7887
7852
7872
7800
7692
7851
7752
7778
7758
7730
7681
7680
7538
7642
7481
7554
7540
7416
7370
7370
7376
7266
7346
7244
7309
7254
7086
7151
7042
7013
7029
7044
6939
6985
6911
6984
6920
6954
6876
6862
7000
7028
6931
6902
6966
7035
6936
6950
7045
7005
6951
6964
7042
7073
7099
7145
7362
7166
7100
7201
7230
7297
7298
7353
7388
7430
7406
7413
7461
7499
7606
7526
7687
7593
7593
7739
7618
7647
7683
7670
7739
7735
7790
7701
7737
7716
7769
7720
7728
7655
7705
7687
7695
7693
7678
7687
7706
7570
7534
7581
7539
7579
7495
7513
7468
7427
7472
7324
7308
7331
7424
7283
7339
7261
7156
7293
7234
7413
7187
7185
7158
7204
7175
7114
7157
7149
7152
7144
7189
7162
7116
7129
7111
7164
7048
7122
7161
7156
7186
7201
7146
7167
7184
7224
7203
7233
7336
7345
7325
7374
7301
7336
7404
7356
7384
7391
7443
7402
7558
7495
7581
7463
7628
7525
7532
7643
7632
7521
7662
7513
7531
7573
7567
7563
7541
7545
7514
7614
7630
7551
7544
7595
7535
7633
7569
7492
7493
7520
7464
7425
7420
7480
7430
7438
7449
7425
7369
7437
7366
7325
7347
7290
7370
7332
7345
7290
7339
7294
7316
7228
7237
7331
7338
7231
7141
7282
7207
7223
7248
7212
7241
7178
7334
7231
7214
7318
7174
7388
7232
7273
7336
7397
7296


==> benchmarks/wator/wator_soaalloc_no_coal.csv <==
51996
12652
10447
9837
10704
10524
8515
7617
7138
5891
5956
5341
4946
4081
3903
4089
3886
3564
3449
3553
3787
3735
3737
3845
4086
4381
4838
13253
22400
15640
8039
27503
8123
29604
12769
26641
25367
25617
24782
26735
24328
27008
28156
26920
28850
30203
29249
26799
25715
30938
20878
30477
26637
23027
32165
31709
35840
31338
18213
29281
33258
21652
17494
24711
27830
31855
30211
31965
31046
25908
30652
26703
25950
19561
22943
18460
13028
11769
12288
10292
8718
8464
8010
7559
7321
7000
6733
6477
6223
6051
5869
5644
5434
5278
5135
5002
4930
4767
4645
4551
4490
4379
4343
4263
4198
4165
4111
4138
4549
4415
3978
3946
3964
3957
3996
4045
4214
4593
5002
5701
5776
4094
4153
4243
4476
4906
5239
6338
6547
8180
6284
4731
5013
5336
5829
6867
9544
9719
5974
7523
7446
9155
6057
6396
6993
7907
9309
10373
11440
10174
7053
7584
7983
8707
9470
11092
11301
10550
11671
11830
11798
11604
11852
8581
8952
9154
9499
9717
9980
10108
10116
10157
9974
9818
9843
9773
9857
9555
9650
9580
9786
9720
9657
9680
10263
9621
10146
9724
9569
9372
9940
9177
9609
8990
8694
8658
8510
8152
8180
7985
7878
7664
7595
7507
7467
7434
7381
7279
7235
7201
7232
7091
7131
7129
7300
7079
7096
7104
7092
7119
7102
7156
7172
7206
7227
7331
7415
7524
7231
7265
7323
7428
7421
7540
7611
7844
8347
9189
9161
8559
7720
7838
7884
8051
8076
8245
8425
8509
8695
8771
8907
9050
8988
9075
9365
9143
9100
9241
9231
9173
9101
9289
8888
9156
8987
8994
8785
8970
8689
8765
8788
8728
8860
8782
8791
8765
8525
8666
8758
8432
8593
8529
8488
8357
8467
8490
8103
8179
8130
8039
8069
7969
7994
7918
7877
7755
7748
7765
7764
7724
7755
7673
7669
7639
7656
7621
7604
7657
7677
7631
7642
7643
7723
7784
7705
7802
7842
7636
7711
7682
7770
7842
7906
7914
7996
8048
8208
8396
8544
8311
8013
8053
8106
8188
8234
8276
8321
8346
8429
8448
8519
8484
8702
8539
8581
8580
8682
8600
8643
8601
8575
8616
8638
8553
8568
8671
8487
8592
8525
8463
8482
8563
8423
8470
8447
8499
8366
8506
8311
8338
8320
8427
8232
8283
8234
8124
8182
8132
8121
8166
8077
8058
8000
8007
8008
7938
7993
7949
7915
7876
7945
7857
7879
7868
7886
7869
7873
7893
7914
7899
7852
7919
7952
7945
7989
8056
8073
7913
7929
7919
7976
7969
8035
8019
8064
8141
8246
8326
8495
8326
8121
8066
8221
8235
8171
8216
8284
8361
8330
8335
8355
8464
8377
8375
8377
8326
8404
8430
8363
8431
8398
8327
8334
8426
8396
8481
8316
8389
8341
8429
8341
8352
8274
8378
8264
8349
8330
8375
8322
8207
8369
8250
8225
8247
8211
8180
8096
8189
8156
8208
8107
8070
8068
8063
8067
8200
8010
8082
8091
8119
7983
8043
8045
8015
8012
7989
8069
7972
7995
8052
8076
8055
8234
8119
8010
8045
7986
8036
8068
8147


==> benchmarks/wator/wator_soaalloc_no_rotl.csv <==
90387
57759
56562
51623
59836
64440
43780
38598
33975
31119
33275
26874
23082
16949
18880
21329
16635
13808
12631
15402
17818
14716
15384
15916
18262
20540
21189
23481
25660
28846
32934
35539
39037
43353
47473
52824
56981
60914
65234
70361
75335
79908
82916
86360
90730
93326
97965
104704
108856
112722
116900
122127
123381
122023
119128
114014
109492
104099
98980
94304
90022
86136
82021
78069
75370
72395
69870
67354
64975
62501
60209
58555
55977
53820
51963
49520
48029
45885
43076
41683
40138
38782
37135
35401
33335
32847
31119
29861
28519
27584
26629
25949
24612
24040
23261
22411
21894
21230
20567
20221
19714
19458
18976
18607
18331
18428
17904
17943
17366
17163
17695
17811
17050
17475
17321
17888
17680
18403
18046
18423
18708
19266
19213
19460
19977
20187
20711
21513
21394
22170
22655
23401
24231
24665
25388
26207
26417
27444
27896
29107
29842
30861
31501
32851
33554
34611
35208
36279
37070
38085
39005
39597
40771
41171
41856
43810
44078
45153
45739
46834
47488
47782
48335
48776
49705
49723
50497
50766
50894
51236
51291
51888
51791
52333
51861
51927
51952
51822
51274
51366
51001
50975
50400
50699
49717
49670
49025
48925
48364
47817
47213
47027
46437
45947
45503
45135
44566
44253
43679
43096
42528
42705
41705
41639
41046
40752
40341
40294
39763
39781
39219
39129
38753
38758
38298
38670
38210
38507
38432
38546
38343
38453
38883
39138
38777
39410
39354
39789
39286
40100
40331
40281
40874
41247
41419
41897
42062
42890
42892
43371
43413
44567
44219
44439
45035
45428
45586
46168
46073
46559
46935
46734
47430
47720
47300
48004
48017
48415
48312
48742
48326
48847
48582
48678
48752
48955
48645
48791
48625
48743
48244
48563
47838
48164
47699
47765
47847
47509
47121
47072
46631
46872
46152
46302
45694
46061
45181
45215
45109
44923
44531
44042
44128
43924
43696
43566
43709
43337
42935
43070
42655
42885
42767
42687
42326
42556
42421
42610
42145
42420
42377
42349
42262
42586
42510
42534
42692
42955
43103
43301
43492
43876
43756
44183
44306
44589
44292
45412
44712
45291
45333
45907
45944
46356
46078
46544
46598
46761
46616
46946
46955
47371
47155
47756
47514
47747
47758
47778
47826
47950
47277
48041
47781
47983
47326
48099
47888
47883
47826
47896
47350
48014
47306
47501
47559
47398
46947
46879
47003
46859
46354
46507
46175
46306
45892
46106
45638
45759
45773
45515
45237
45176
44899
45005
44783
44791
44530
44509
44239
44338
44079
44352
44058
44348
43865
44268
43855
44235
43966
44116
44094
44232
44057
44434
44644
44198
44368
44467
44563
44909
44635
45024
44907
45363
45227
45279
45562
46104
45748
46186
46126
46386
46621
46889
46549
46984
46479
46944
46764
47236
46673
47523
47031
47497
47164
47595
47050
47409
47265
47468
46772
47502
47041
47558
47199
47332
47218
47170
46995
47445
46796
47157
46762
46927
46731
46598
46389
46640
45983
46614
46029
46059
46112
46202
45750
45808
45973
45959
45969
45932
45593
45154
45125
45280
45177
45471
45175
45248
45014
45296
44843
44819
45048
44902
44971
45014
45183
44946
45134
45168
45038
45238
45107
45182
45028
45498
45170
45347
45406
45718

==> benchmarks/wator_bitmap_scaling.csv <==
72 32,570,225,0,61129,0,0,0,0
72 64,676,232,0,119167,0,0,0,0
72 96,660,213,0,176953,0,0,0,0
72 128,688,212,0,236398,0,0,0,0
72 160,551,174,0,293320,0,0,0,0
72 192,529,164,0,364476,0,0,0,0
72 224,543,161,0,414646,0,0,0,0
72 256,580,158,0,465154,0,0,0,0
72 288,627,158,0,521248,0,0,0,0
72 320,682,158,0,581478,0,0,0,0
72 352,740,159,0,651041,0,0,0,0
72 384,794,161,0,718388,0,0,0,0
72 416,848,159,0,762416,0,0,0,0
72 448,907,162,0,835179,0,0,0,0
72 480,962,158,0,914727,0,0,0,0
72 512,1019,160,0,963906,0,0,0,0
72 544,1077,160,0,1006457,0,0,0,0
72 576,1137,163,0,1066503,0,0,0,0
72 608,1187,161,0,1159350,0,0,0,0
72 640,1247,162,0,1156964,0,0,0,0
72 672,1309,164,0,1244262,0,0,0,0
72 704,1367,165,0,1299140,0,0,0,0
72 736,1427,166,0,1359088,0,0,0,0
72 768,1482,164,0,1419015,0,0,0,0
72 800,1542,169,0,1495511,0,0,0,0
72 832,1597,168,0,1556232,0,0,0,0
72 864,1658,170,0,1618058,0,0,0,0
72 896,1717,171,0,1674505,0,0,0,0
72 928,1779,172,0,1714077,0,0,0,0
72 960,1842,175,0,1777856,0,0,0,0
72 992,1896,173,0,1833604,0,0,0,0
72 1024,1961,177,0,1900146,0,0,0,0
72 1056,2016,178,0,1953736,0,0,0,0
72 1088,2082,183,0,2028969,0,0,0,0
72 1120,2140,183,0,2067148,0,0,0,0
72 1152,2200,185,0,2124033,0,0,0,0
72 1184,2261,186,0,2190386,0,0,0,0
72 1216,2318,188,0,2234024,0,0,0,0
72 1248,2380,190,0,2296614,0,0,0,0
72 1280,2434,190,0,2361467,0,0,0,0
72 1312,2495,192,0,2410766,0,0,0,0
72 1344,2555,196,0,2466024,0,0,0,0
72 1376,2618,200,0,2556648,0,0,0,0
72 1408,2674,200,0,2600606,0,0,0,0
72 1440,2733,204,0,2670295,0,0,0,0
72 1472,2791,203,0,2698729,0,0,0,0
72 1504,2852,205,0,2784030,0,0,0,0
72 1536,2910,206,0,2852976,0,0,0,0
72 1568,2972,209,0,2927159,0,0,0,0
72 1600,3038,216,0,2968248,0,0,0,0
72 1632,3086,210,0,3026739,0,0,0,0
72 1664,3152,217,0,3090546,0,0,0,0
72 1696,3205,213,0,3139193,0,0,0,0
72 1728,3266,215,0,3211073,0,0,0,0
72 1760,3323,215,0,3259383,0,0,0,0
72 1792,3382,219,0,3326526,0,0,0,0
72 1824,3444,219,0,3379237,0,0,0,0
72 1856,3502,223,0,3434298,0,0,0,0
72 1888,3556,221,0,3494614,0,0,0,0
72 1920,3619,224,0,3556186,0,0,0,0
72 1952,3676,224,0,3610049,0,0,0,0
72 1984,3738,227,0,3669826,0,0,0,0
72 2016,3800,231,0,3748690,0,0,0,0
72 2048,3854,230,0,3796423,0,0,0,0
72 2080,3915,230,0,3855668,0,0,0,0
72 2112,3977,233,0,3931294,0,0,0,0
72 2144,4031,231,0,3980722,0,0,0,0
72 2176,4096,236,0,4013286,0,0,0,0
72 2208,4154,235,0,4087057,0,0,0,0
72 2240,4209,237,0,4132974,0,0,0,0
72 2272,4271,241,0,4218984,0,0,0,0
72 2304,4332,242,0,4276227,0,0,0,0
72 2336,4392,243,0,4319715,0,0,0,0
72 2368,4445,243,0,4383596,0,0,0,0
72 2400,4505,244,0,4441591,0,0,0,0
72 2432,4568,246,0,4500598,0,0,0,0
72 2464,4624,248,0,4562100,0,0,0,0
72 2496,4680,248,0,4623520,0,0,0,0
72 2528,4741,252,0,4672621,0,0,0,0
72 2560,4801,253,0,4748394,0,0,0,0
72 2592,4860,255,0,4793824,0,0,0,0
72 2624,4921,260,0,4857532,0,0,0,0
72 2656,4978,259,0,4934375,0,0,0,0
72 2688,5041,263,0,4992413,0,0,0,0
72 2720,5094,263,0,5031500,0,0,0,0
72 2752,5150,263,0,5095905,0,0,0,0
72 2784,5217,265,0,5141802,0,0,0,0
72 2816,5270,269,0,5221626,0,0,0,0
72 2848,5333,271,0,5260299,0,0,0,0
72 2880,5395,272,0,5311426,0,0,0,0
72 2912,5450,272,0,5373621,0,0,0,0
72 2944,5510,275,0,5425771,0,0,0,0
72 2976,5568,275,0,5506493,0,0,0,0
72 3008,5632,280,0,5570878,0,0,0,0
72 3040,5685,281,0,5648766,0,0,0,0
72 3072,5749,285,0,5662378,0,0,0,0
72 3104,5814,283,0,5757712,0,0,0,0
72 3136,5867,284,0,5793240,0,0,0,0
72 3168,5921,284,0,5861865,0,0,0,0
72 3200,5985,287,0,5925213,0,0,0,0
72 3232,6035,287,0,5983527,0,0,0,0
72 3264,6103,289,0,6050893,0,0,0,0
72 3296,6165,293,0,6089893,0,0,0,0
72 3328,6222,296,0,6153996,0,0,0,0
72 3360,6279,294,0,6219189,0,0,0,0
72 3392,6335,294,0,6281147,0,0,0,0
72 3424,6391,296,0,6337913,0,0,0,0
72 3456,6455,297,0,6414815,0,0,0,0
72 3488,6509,300,0,6467300,0,0,0,0
72 3520,6572,304,0,6506197,0,0,0,0
72 3552,6630,305,0,6588251,0,0,0,0
72 3584,6691,308,0,6616708,0,0,0,0
72 3616,6744,307,0,6676063,0,0,0,0
72 3648,6796,309,0,6746072,0,0,0,0
72 3680,6863,309,0,6815264,0,0,0,0
72 3712,6920,315,0,6871162,0,0,0,0
72 3744,6977,314,0,6940083,0,0,0,0
72 3776,7034,315,0,6990597,0,0,0,0
72 3808,7101,321,0,7049881,0,0,0,0
72 3840,7156,320,0,7111026,0,0,0,0
72 3872,7216,322,0,7178915,0,0,0,0
72 3904,7275,327,0,7203660,0,0,0,0
72 3936,7338,327,0,7282527,0,0,0,0
72 3968,7387,330,0,7366188,0,0,0,0
72 4000,7448,331,0,7407777,0,0,0,0
72 4032,7507,332,0,7469193,0,0,0,0
72 4064,7579,337,0,7534326,0,0,0,0
72 4096,7623,339,0,7575574,0,0,0,0
72 4128,7687,341,0,7632093,0,0,0,0
72 4160,7751,344,0,7695519,0,0,0,0
72 4192,7805,343,0,7767200,0,0,0,0
72 4224,7865,349,0,7811544,0,0,0,0
72 4256,7923,350,0,7877129,0,0,0,0
72 4288,7983,353,0,7938281,0,0,0,0
72 4320,8036,353,0,7986303,0,0,0,0
72 4352,8107,357,0,8044257,0,0,0,0
72 4384,8163,360,0,8117935,0,0,0,0
72 4416,8220,361,0,8181449,0,0,0,0
72 4448,8273,361,0,8209298,0,0,0,0
72 4480,8326,365,0,8302695,0,0,0,0
72 4512,8399,368,0,8358287,0,0,0,0
72 4544,8446,372,0,8392614,0,0,0,0
72 4576,8514,371,0,8467129,0,0,0,0
72 4608,8563,373,0,8560267,0,0,0,0
72 4640,8619,375,0,8582810,0,0,0,0
72 4672,8684,381,0,8636561,0,0,0,0
72 4704,8745,383,0,8687361,0,0,0,0
72 4736,8806,385,0,8779028,0,0,0,0
72 4768,8870,387,0,8831513,0,0,0,0
72 4800,8911,390,0,8888406,0,0,0,0
72 4832,9001,394,0,8966257,0,0,0,0
72 4864,9059,397,0,9024255,0,0,0,0
72 4896,9120,397,0,9075664,0,0,0,0
72 4928,9178,402,0,9124472,0,0,0,0
72 4960,9243,409,0,9185863,0,0,0,0
72 4992,9306,408,0,9238735,0,0,0,0
72 5024,9364,410,0,9293576,0,0,0,0
72 5056,9416,413,0,9374502,0,0,0,0
72 5088,9472,418,0,9438333,0,0,0,0
72 5120,9530,418,0,9485307,0,0,0,0
72 5152,9583,421,0,9526257,0,0,0,0
72 5184,9650,423,0,9601828,0,0,0,0
72 5216,9721,427,0,9655436,0,0,0,0
72 5248,9759,430,0,9723945,0,0,0,0
72 5280,9830,435,0,9803853,0,0,0,0
72 5312,9883,436,0,9837060,0,0,0,0
72 5344,9947,439,0,9924560,0,0,0,0
72 5376,10023,443,0,9933660,0,0,0,0
72 5408,10063,447,0,10024004,0,0,0,0
72 5440,10126,448,0,10086787,0,0,0,0
72 5472,10179,452,0,10159418,0,0,0,0
72 5504,10260,458,0,10201366,0,0,0,0
72 5536,10305,458,0,10277082,0,0,0,0
72 5568,10365,461,0,10300472,0,0,0,0
72 5600,10424,466,0,10379927,0,0,0,0
72 5632,10489,469,0,10433269,0,0,0,0
72 5664,10539,469,0,10480268,0,0,0,0
72 5696,10608,472,0,10518670,0,0,0,0
72 5728,10658,475,0,10617906,0,0,0,0
72 5760,10715,478,0,10660832,0,0,0,0
72 5792,10777,479,0,10728948,0,0,0,0
72 5824,10846,487,0,10790896,0,0,0,0
72 5856,10914,486,0,10847959,0,0,0,0
72 5888,10963,489,0,10911169,0,0,0,0
72 5920,11025,492,0,10967206,0,0,0,0
72 5952,11084,495,0,11014266,0,0,0,0
72 5984,11149,496,0,11082412,0,0,0,0
72 6016,11203,500,0,11152075,0,0,0,0
72 6048,11264,505,0,11219140,0,0,0,0
72 6080,11327,505,0,11282972,0,0,0,0
72 6112,11398,510,0,11332593,0,0,0,0
72 6144,11451,510,0,11379646,0,0,0,0
72 6176,11508,516,0,11434064,0,0,0,0
72 6208,11587,523,0,11494465,0,0,0,0
72 6240,11635,520,0,11568320,0,0,0,0
72 6272,11693,524,0,11639854,0,0,0,0
72 6304,11756,526,0,11683646,0,0,0,0
72 6336,11820,528,0,11750592,0,0,0,0
72 6368,11874,533,0,11807084,0,0,0,0
72 6400,11931,535,0,11884057,0,0,0,0
72 6432,12009,543,0,11932008,0,0,0,0
72 6464,12057,541,0,12018814,0,0,0,0
72 6496,12115,547,0,12045587,0,0,0,0
72 6528,12167,546,0,12111603,0,0,0,0
72 6560,12243,550,0,12181294,0,0,0,0
72 6592,12306,556,0,12224330,0,0,0,0
72 6624,12349,559,0,12304201,0,0,0,0
72 6656,12408,560,0,12370094,0,0,0,0
72 6688,12479,563,0,12426526,0,0,0,0
72 6720,12531,565,0,12485940,0,0,0,0
72 6752,12588,570,0,12529265,0,0,0,0
72 6784,12648,574,0,12599009,0,0,0,0
72 6816,12708,575,0,12667880,0,0,0,0
72 6848,12775,578,0,12699105,0,0,0,0
72 6880,12833,580,0,12780725,0,0,0,0
72 6912,12893,583,0,12812997,0,0,0,0
72 6944,12953,586,0,12888063,0,0,0,0
72 6976,13015,588,0,12934415,0,0,0,0
72 7008,13083,593,0,13020340,0,0,0,0
72 7040,13139,594,0,13050396,0,0,0,0
72 7072,13197,596,0,13129472,0,0,0,0
72 7104,13258,598,0,13170996,0,0,0,0
72 7136,13316,604,0,13243346,0,0,0,0
72 7168,13373,606,0,13291057,0,0,0,0
72 7200,13429,609,0,13357678,0,0,0,0
72 7232,13485,614,0,13412338,0,0,0,0
72 7264,13555,615,0,13472533,0,0,0,0
72 7296,13622,626,0,13537741,0,0,0,0
72 7328,13674,622,0,13593919,0,0,0,0
72 7360,13743,627,0,13654161,0,0,0,0
72 7392,13806,629,0,13710853,0,0,0,0
72 7424,13858,630,0,13781155,0,0,0,0
72 7456,13904,634,0,13832576,0,0,0,0
72 7488,13978,638,0,13875527,0,0,0,0
72 7520,14038,643,0,13956788,0,0,0,0
72 7552,14105,643,0,14000873,0,0,0,0
72 7584,14151,645,0,14070952,0,0,0,0
72 7616,14217,653,0,14138329,0,0,0,0
72 7648,14269,654,0,14190164,0,0,0,0
72 7680,14329,656,0,14251470,0,0,0,0
72 7712,14391,659,0,14317051,0,0,0,0
72 7744,14461,662,0,14366156,0,0,0,0
72 7776,14502,664,0,14447501,0,0,0,0
72 7808,14570,669,0,14497748,0,0,0,0
72 7840,14637,675,0,14539090,0,0,0,0
72 7872,14697,678,0,14604484,0,0,0,0
72 7904,14761,679,0,14656990,0,0,0,0
72 7936,14840,684,0,14723557,0,0,0,0
72 7968,14886,685,0,14791063,0,0,0,0
72 8000,14931,688,0,14839346,0,0,0,0
72 8032,14998,691,0,14907781,0,0,0,0
72 8064,15068,696,0,14930208,0,0,0,0
72 8096,15109,697,0,15008585,0,0,0,0
72 8128,15182,704,0,15058989,0,0,0,0
72 8160,15250,702,0,15117539,0,0,0,0
72 8192,15294,708,0,15182971,0,0,0,0
72 8224,15341,709,0,15236769,0,0,0,0
72 8256,15435,713,0,15310025,0,0,0,0
72 8288,15482,716,0,15363092,0,0,0,0
72 8320,15552,727,0,15402197,0,0,0,0
72 8352,15592,720,0,15484376,0,0,0,0
72 8384,15653,725,0,15537784,0,0,0,0
72 8416,15729,728,0,15601017,0,0,0,0
72 8448,15795,731,0,15634496,0,0,0,0
72 8480,15848,733,0,15730778,0,0,0,0
72 8512,15902,739,0,15776659,0,0,0,0
72 8544,15949,743,0,15825488,0,0,0,0
72 8576,16011,741,0,15878938,0,0,0,0
72 8608,16086,748,0,15951793,0,0,0,0
72 8640,16121,749,0,15998703,0,0,0,0
72 8672,16202,753,0,16044046,0,0,0,0
72 8704,16238,755,0,16114042,0,0,0,0
72 8736,16333,761,0,16170797,0,0,0,0
72 8768,16377,763,0,16220060,0,0,0,0
72 8800,16449,769,0,16274689,0,0,0,0
72 8832,16488,769,0,16360106,0,0,0,0
72 8864,16560,771,0,16426701,0,0,0,0
72 8896,16585,775,0,16472145,0,0,0,0
72 8928,16697,781,0,16528071,0,0,0,0
72 8960,16753,784,0,16578591,0,0,0,0
72 8992,16801,787,0,16665210,0,0,0,0
72 9024,16838,789,0,16740933,0,0,0,0
72 9056,16919,792,0,16782544,0,0,0,0
72 9088,16981,794,0,16827116,0,0,0,0
72 9120,17038,797,0,16892918,0,0,0,0
72 9152,17100,801,0,16967774,0,0,0,0
72 9184,17154,805,0,17009681,0,0,0,0
72 9216,17204,808,0,17082793,0,0,0,0
72 9248,17309,810,0,17124610,0,0,0,0
72 9280,17351,811,0,17200895,0,0,0,0
72 9312,17395,816,0,17252092,0,0,0,0
72 9344,17479,820,0,17310514,0,0,0,0
72 9376,17510,824,0,17361808,0,0,0,0
72 9408,17598,826,0,17427533,0,0,0,0
72 9440,17641,827,0,17499567,0,0,0,0
72 9472,17721,833,0,17555843,0,0,0,0
72 9504,17768,834,0,17607734,0,0,0,0
72 9536,17829,836,0,17669603,0,0,0,0
72 9568,17886,841,0,17743517,0,0,0,0
72 9600,17964,844,0,17787092,0,0,0,0
72 9632,18025,850,0,17846274,0,0,0,0
72 9664,18066,849,0,17890077,0,0,0,0
72 9696,18139,855,0,17962633,0,0,0,0
72 9728,18203,860,0,18023652,0,0,0,0
72 9760,18254,858,0,18087940,0,0,0,0
72 9792,18328,861,0,18130810,0,0,0,0
72 9824,18394,866,0,18203143,0,0,0,0
72 9856,18436,867,0,18271233,0,0,0,0
72 9888,18514,873,0,18335917,0,0,0,0
72 9920,18578,873,0,18372669,0,0,0,0




==> benchmarks/wator_cuda_scaling.csv <==
32,2920,284,0,61129,6931,0,7201,0
64,5479,525,0,119167,14150,0,13781,0
96,8474,801,0,176953,20974,0,20286,0
128,11607,1100,0,236398,28305,0,27160,0
160,14894,1448,0,293320,35866,0,33270,0
192,18546,1824,0,364476,42109,0,42553,0
224,22362,2273,0,414646,48475,0,48233,0
256,26510,2882,0,465154,56191,0,53107,0
288,30931,3938,0,521248,63006,0,59540,0
320,35697,4976,0,581478,72209,0,65476,0
352,39619,5720,0,651041,78009,0,74790,0
384,43446,6426,0,718388,87499,0,81663,0
416,48030,7292,0,762416,89536,0,88306,0
448,52603,8102,0,835179,100941,0,95358,0
480,57346,8963,0,914727,113632,0,103340,0
512,62693,10018,0,963906,119081,0,108948,0
544,68470,11379,0,1006457,125169,0,113290,0
576,75119,13182,0,1066503,125999,0,123271,0
608,81423,14645,0,1159350,142284,0,131581,0
640,87598,15880,0,1156964,139325,0,132388,0
672,95189,17344,0,1244262,152786,0,140977,0
704,101918,18638,0,1299140,157135,0,148135,0
736,109358,20020,0,1359088,163122,0,155695,0
768,116982,21548,0,1419015,170040,0,162811,0
800,124722,23185,0,1495511,183390,0,169510,0
832,132373,25323,0,1556232,190172,0,176550,0
864,140819,27317,0,1618058,197604,0,183447,0
896,149927,29676,0,1674505,201624,0,191605,0
928,158680,31550,0,1714077,208114,0,195282,0
960,167513,33352,0,1777856,217751,0,201607,0
992,177422,35145,0,1833604,221345,0,209193,0
1024,187501,37442,0,1900146,229258,0,217014,0
1056,197628,39484,0,1953736,237828,0,222146,0
1088,208976,41981,0,2028969,248098,0,230243,0
1120,219702,44555,0,2067148,251502,0,235059,0
1152,230350,46942,0,2124033,256880,0,242523,0
1184,241256,49578,0,2190386,263727,0,250630,0
1216,253575,52224,0,2234024,271785,0,254169,0
1248,265645,54716,0,2296614,274925,0,263310,0
1280,277696,57354,0,2361467,286266,0,268962,0
1312,289857,60051,0,2410766,291188,0,275334,0
1344,301615,62776,0,2466024,296518,0,282038,0
1376,316149,65643,0,2556648,307053,0,292820,0
1408,329209,68781,0,2600606,311794,0,298395,0
1440,342899,71945,0,2670295,323637,0,304125,0
1472,359912,75351,0,2698729,321662,0,310219,0
1504,369265,78359,0,2784030,339579,0,316226,0
1536,385370,81486,0,2852976,347221,0,324385,0
1568,399424,84371,0,2927159,351570,0,335002,0
1600,415133,87786,0,2968248,360580,0,337585,0
1632,430087,91269,0,3026739,365577,0,345590,0
1664,446433,94988,0,3090546,373682,0,352364,0
1696,466609,98408,0,3139193,380774,0,357604,0
1728,478687,102329,0,3211073,385512,0,367948,0
1760,496692,106068,0,3259383,394351,0,371664,0
1792,512553,109617,0,3326526,401950,0,379720,0
1824,530405,113481,0,3379237,404957,0,387176,0
1856,546591,117186,0,3434298,412819,0,393064,0
1888,564395,121027,0,3494614,420513,0,399801,0
1920,585641,125087,0,3556186,430733,0,405430,0
1952,600936,129290,0,3610049,437273,0,411379,0
1984,623235,133614,0,3669826,443446,0,418762,0
2016,639678,137801,0,3748690,454055,0,426905,0
2048,658169,142379,0,3796423,461206,0,431837,0
2080,678512,146538,0,3855668,460704,0,442430,0
2112,700457,150996,0,3931294,474430,0,448850,0
2144,719493,155407,0,3980722,478982,0,455040,0
2176,738412,159859,0,4013286,485695,0,457483,0
2208,768184,164512,0,4087057,492145,0,466827,0
2240,784082,169454,0,4132974,498192,0,472037,0
2272,812511,173960,0,4218984,512816,0,479912,0
2304,833006,178958,0,4276227,519730,0,486331,0
2336,854322,183797,0,4319715,525762,0,490967,0
2368,881759,188907,0,4383596,531910,0,498798,0
2400,896579,193680,0,4441591,538200,0,505801,0
2432,923475,198682,0,4500598,547370,0,511653,0
2464,939986,203476,0,4562100,550890,0,520460,0
2496,969325,208875,0,4623520,562901,0,525059,0
2528,993048,214183,0,4672621,566825,0,531650,0
2560,1009626,219486,0,4748394,574468,0,541573,0
2592,1046789,224702,0,4793824,583338,0,544808,0
2624,1062916,230631,0,4857532,589344,0,552857,0
2656,1095682,236104,0,4934375,597938,0,562078,0
2688,1111841,241386,0,4992413,607512,0,567270,0
2720,1153668,247194,0,5031500,608687,0,573625,0
2752,1170572,253024,0,5095905,615774,0,581136,0
2784,1192374,258960,0,5141802,621004,0,586301,0
2816,1227772,264613,0,5221626,631248,0,595742,0
2848,1244036,271222,0,5260299,636033,0,599850,0
2880,1280838,277266,0,5311426,643369,0,605286,0
2912,1312235,284194,0,5373621,650319,0,612372,0
2944,1337013,291095,0,5425771,655005,0,619164,0
2976,1378172,297774,0,5506493,666211,0,627606,0
3008,1398240,304602,0,5570878,673586,0,635383,0
3040,1444255,311144,0,5648766,684966,0,643212,0
3072,1463120,318278,0,5662378,686920,0,644560,0
3104,1497726,323646,0,5757712,700390,0,654611,0
3136,1519964,331508,0,5793240,703262,0,658995,0
3168,1554412,337671,0,5861865,711156,0,667290,0
3200,1594084,345324,0,5925213,720260,0,673980,0
3232,1611376,352709,0,5983527,726347,0,680890,0
3264,1643590,359713,0,6050893,730478,0,690577,0
3296,1671680,366825,0,6089893,735965,0,694460,0
3328,1715228,373999,0,6153996,743184,0,702385,0
3360,1731975,380303,0,6219189,750777,0,709578,0
3392,1773284,386551,0,6281147,758323,0,716633,0
3424,1808879,393517,0,6337913,765405,0,722949,0
3456,1822463,401006,0,6414815,777509,0,730732,0
3488,1871518,408373,0,6467300,781596,0,737961,0
3520,1893068,415700,0,6506197,785791,0,742179,0
3552,1948722,423924,0,6588251,799418,0,750029,0
3584,1983175,431267,0,6616708,795980,0,756365,0
3616,2006251,439185,0,6676063,808201,0,760990,0
3648,2053260,446526,0,6746072,817800,0,768386,0
3680,2063371,454508,0,6815264,824979,0,776753,0
3712,2121466,462046,0,6871162,832038,0,783351,0
3744,2155476,470658,0,6940083,841122,0,790859,0
3776,2181898,478321,0,6990597,843877,0,798023,0
3808,2217167,486306,0,7049881,853651,0,803617,0
3840,2252262,494799,0,7111026,863054,0,809396,0
3872,2312906,502748,0,7178915,873144,0,816022,0
3904,2330271,511011,0,7203660,874376,0,819762,0


==> benchmarks/wator_frag.csv <==
13095108,1310845,1310912,1308939,1308960
13552889,828800,1583168,1580927,1598580
9482790,544736,1578176,1121226,1598580
8700583,390391,1574080,1075630,1597380
8672658,281454,1570752,1118328,1597320
9118839,213230,1561792,1211307,1597320
7835767,179994,1530048,1042255,1597320
6997432,141384,1453056,939040,1595940
6168950,122275,1356096,828875,1595880
5874648,104602,1246784,794406,1595880
4123797,99640,1153856,546411,1595880
3979787,99911,1065856,525722,1592100
3724469,96894,969536,490541,1591260
3309790,97634,902656,430984,1591140
2200970,101692,851520,270842,1588080
1987566,109235,815360,237123,1555380
2082510,120254,778944,245964,1551180
2010087,129846,741696,231507,1550460
1423444,143722,718592,141754,1491060
1315958,159516,699520,119630,1420800
1353566,178660,682432,116798,1413000
1499164,203395,665728,126997,1408860
1356609,230212,651072,95139,1238940
1325576,261660,642688,77228,1175520
1388992,296640,634304,71296,1165320
1521979,337119,628416,72946,1157820
1622990,386558,622976,66188,985080
1763628,441527,620160,62721,945840
1927419,503131,618752,59718,937800
2135823,572564,617984,59733,932520
2350456,650329,689152,57067,823620
2649924,739745,792320,61527,802980
2967412,838614,862016,64510,799440
3301894,946300,1003776,66142,794760
3661300,1063428,1110912,67288,739380
4077817,1190052,1249472,72523,730620
4546130,1326106,1388928,81116,729720
5032523,1470198,1531456,88847,728580
5522348,1619445,1674880,94859,701760
6039631,1772611,1853824,103114,697320
6587956,1928408,1997504,114676,696300
7160226,2083649,2186304,129897,696060
7720319,2235440,2330752,144857,685320
8265951,2381244,2503680,160317,683460
8800883,2518159,2643776,178058,683400
9328686,2643908,2787520,199566,683160
9842191,2754594,2915136,225487,679020
10316472,2848500,3013632,252996,678660
10738804,2923069,3114560,281371,678480
11117043,2977443,3181568,312102,678480
11460638,3011183,3215424,346727,676740
11773543,3023178,3248768,386287,676620
12029845,3012110,3248128,427645,676560
12220660,2978751,3247616,469201,676560
12360296,2925341,3247040,512039,676320
12460207,2853878,3246784,556939,676080
12522519,2763862,3246272,604419,676020
12539933,2657683,3245568,652412,676020
12503691,2538031,3244928,698514,709680
12420162,2407617,3244608,742473,771540
12298874,2269281,3244160,784433,804660
12162472,2125193,3243776,826699,830100
11999280,1977943,3243200,866493,891660
11791892,1829632,3243072,900428,924780
11546568,1682272,3242688,928536,962100
11287318,1538852,3242304,952966,962100
11018995,1399851,3242048,974206,983760
10737433,1266706,3241792,991045,1013040
10432064,1140001,3241792,1001723,1013040
10108450,1020764,3241472,1006594,1013160
9786681,910157,3241472,1008030,1013160
9462909,807189,3241344,1005906,1013160
9149251,713120,3241152,1001413,1013160
8821002,627345,3240448,991281,1013160
8480120,549301,3239296,976031,1013160
8162519,479778,3236416,960455,1013160
7853018,416868,3229760,943202,1013160
7556044,361209,3216320,924631,1013160
7260859,311982,3193024,903559,1013160
6956361,268949,3154112,878502,1013160
6667887,231444,3095808,853365,1013160
6403951,199295,3013952,829438,1013160
6150199,171320,2900160,805177,1013160
5903561,147590,2757184,780113,1013160
5648197,127585,2580416,752206,1013160
5408033,110437,2380160,725246,1013160
5190573,95971,2162048,700380,1013160
4985403,83973,1928192,676212,1013160
4786037,74598,1689984,651749,1013160
4587778,67006,1459328,626680,1013160
4398468,61172,1248576,602136,1013160
4232589,56895,1049984,580272,1013160
4073880,53762,873984,558942,1013160
3911877,51869,723392,536610,1013100
3752567,50771,593536,514322,1013100
3608487,50601,484416,493812,1013100
3482398,50898,394368,475672,1013040
3361398,51958,322880,457932,1012860
3237769,53782,267136,439489,1012860
3120115,55738,224384,421843,1012740
3011066,57991,191808,405299,1012620
2918105,60912,166336,390767,1012380
2829729,64155,147456,376752,1012260
2739093,67928,132352,362187,1011960
2646602,71960,122880,347246,1011660
2566532,76119,116992,334025,1011060
2501689,80610,111680,322837,1010460
2442874,85701,109568,312253,1009980
2383194,91073,108480,301425,1009560
2324004,96690,108480,290562,1007460
2263967,102461,143872,279512,1006500
2224191,108562,143552,271215,1004400
2193486,115344,143552,263922,1002300
2159018,122211,143424,256055,999900
2118808,129474,143424,247198,997380
2089512,137015,178112,239781,994320
2074820,144916,177856,234296,990900
2067761,153385,177792,229658,986220
2053477,161954,207104,223945,983040
2040381,171227,206720,218100,978540
2035611,180452,206720,213465,973920
2043076,190204,243456,210352,967320
2051115,200299,242880,207174,962580
2061469,210601,242560,204238,956340
2072824,221624,274432,201136,950100
2089877,232731,274368,198812,943500
2117836,244657,274368,197695,936960
2148011,256533,307712,196916,928320
2180017,268569,307584,196330,921660
2214706,281630,342656,195688,913320
2249422,295169,341888,194845,905400
2297250,308860,358400,195810,896280
2348531,322449,358400,197312,888420
2398332,336457,390016,198423,878760
2448341,350826,401216,199409,870480
2505354,365642,435136,201204,859860
2570555,380623,434880,204098,850920
2640127,396046,471104,207427,840840
2706479,411056,470976,210473,831840
2779434,426419,506944,214311,822660
2852178,441602,506624,218196,815700
2930532,456758,542080,222894,806760
3010401,471880,541632,227823,798240
3092810,486584,580224,233294,788820
3176943,500822,579904,239211,781140
3263143,515448,579904,245257,773640
3351122,529715,613824,251711,764700
3441055,543462,613760,258667,757680
3531762,556795,646656,265911,750960
3624125,569889,646400,273494,743640
3712224,582047,676544,280869,735480
3801822,593538,676480,288744,727980
3894365,604865,708672,297110,722100
3988289,615369,708032,306026,715500
4080217,626050,740672,314581,708600
4166424,634663,739904,323205,703680
4257420,642931,739456,332661,698460
4343448,650033,757440,341907,692400
4430355,657190,756672,351255,686400
4513048,663108,756672,360532,681300
4596875,668501,790656,370196,677040
4675306,672093,790208,379861,672900
4745713,674996,789440,388675,668460
4819131,677743,788992,397986,665340
4886028,679728,788800,406692,662880
4954121,681043,788416,415856,659700
5018479,681169,788288,424996,656520
5076982,680825,788032,433501,653820
5129644,679052,787968,441784,651900
5174682,676427,787968,449343,649980
5222662,672972,787968,457678,647280
5264580,668922,787904,465402,645420
5302990,664405,787904,472825,643680
5336265,658307,787776,480192,642300
5362199,651827,787520,486674,640620
5387705,644943,787520,493268,639600
5409249,637247,787520,499644,638700
5426072,629095,787520,505541,637800
5436147,620572,787520,510633,636780
5435913,610701,787456,514830,635880
5436208,601025,787328,519019,635280
5434937,591184,787264,523055,634140
5425191,580688,787264,526161,633660
5414816,570085,787136,529223,632940
5397588,559034,787008,531498,632520
5378334,547723,786688,533595,632100
5354923,536424,786240,535093,631680
5328442,524748,785472,536314,631260
5303500,513683,784832,537493,630840
5268710,502875,783744,537155,630480
5229867,492109,781504,536220,629880
5196160,481935,778880,535765,629340
5155420,472051,775296,534181,629040
5118022,462840,771840,532786,628800
5075019,453947,766208,530454,628680
5029249,445051,760256,527728,628320
4985745,436215,753792,525300,627900
4940801,428068,747008,522371,627660
4898306,421589,739840,519077,627600
4853054,415262,731904,515324,627180
4803562,408812,722688,511018,626820
4763739,402890,712576,507867,626340
4716031,397128,702208,503521,626040
4675093,392512,691968,499651,625740
4636268,388402,680960,495866,625560
4590954,384628,669760,491010,625440
4550508,381303,659968,486657,624960
4509693,378450,649600,482049,624780
4474877,376668,637760,477839,624360
4440710,375310,625984,473540,623760
4411012,374716,613568,469552,623340
4382352,374349,601472,465615,623040
4347793,374531,590400,460600,622680
4320591,375714,580096,456207,622020
4300433,377516,570432,452555,621600
4277397,379712,561152,448323,621480
4256981,382002,552384,444425,621180
4238464,384673,543616,440635,620880
4226563,388070,535808,437479,620760
4214699,391281,528640,434408,620460
4202275,395157,522112,430972,620160
4196567,399090,515712,428471,619680
4192086,403236,510528,426054,619560
4192017,407609,506240,424170,619140
4191823,412463,502528,422062,618600
4191940,417941,500672,419731,618420
4197529,423003,499264,418360,618120
4201989,427789,498752,416946,617760
4215415,433648,507392,416353,617580
4229166,439522,507264,415800,617520
4240309,445803,542784,414700,617100
4256965,451936,542528,414451,616740
4274622,457775,542336,414471,616560
4294746,463874,541888,414732,616080
4315606,470006,541888,415084,615780
4337224,476197,576960,415519,615540
4366227,482465,576704,416976,615120
4394578,488896,576064,418270,614520
4422202,494779,576064,419695,614040
4448054,500104,576064,421106,613740
4478662,505710,611136,423076,613560
4510391,510908,610496,425381,613320
4541407,516104,610240,427585,612900
4573258,519833,609856,430537,612480
4603334,523717,610240,433169,612180
4636159,528046,610240,436003,611820
4667542,531248,643200,439114,611460
4700608,534584,642432,442408,610680
4732327,536841,641664,445972,610200
4761665,539317,641280,449102,609960
4789753,541885,640704,452014,609600
4821653,544095,640192,455624,608940
4847501,544927,639744,458960,608700
4872594,545617,639744,462249,608460
4892205,546148,639424,464823,608040
4916926,546861,639296,468049,607440
4943867,547488,639168,471629,606840
4967846,547515,639104,475043,606660
4989345,546657,639104,478482,606480
5008423,546413,638976,481312,606000
5023078,545544,638848,483778,605640
5041283,544736,638784,486725,605220
5058833,543516,638784,489755,604740
5069617,541149,638720,492310,604560
5077660,539315,638720,494245,604080
5085955,537152,638656,496357,603480
5093578,534506,638656,498580,603000
5102843,531586,638656,501155,602640
5109668,528149,638656,503603,602460
5105886,525045,638656,504393,602160
5102296,521627,638528,505345,601680
5099166,517898,638528,506496,601200
5102441,514050,638528,508613,600960
5106156,509602,638528,511050,600780
5094248,505229,638400,511223,600420
5079373,500770,638400,511009,600180
5068092,496417,638400,511263,600000
5058225,492358,638144,511593,599820
5050522,487639,638080,512515,599700
5034397,483027,637568,512188,599520
5016526,478834,637312,511432,599460
4998903,474341,636416,510840,599400
4983167,470253,635712,510344,599280
4968444,465861,634816,510123,598920
4945583,461008,633536,508937,598800
4920672,457609,632256,506835,598680
4895358,454309,630464,504633,598440
4879639,451272,628288,503689,598320
4864588,448201,626560,502855,598320
4840597,445321,623936,500662,598320
4816718,442938,620736,498272,598020
4792724,440260,617408,495992,597900
4772076,438345,613632,493863,597780
4757346,436081,610816,492729,597600
4735675,434189,607104,490444,597360
4710884,432545,603136,487607,597120
4687155,431381,599552,484716,597000
4667850,430616,595392,482286,596760
4656834,430241,589888,480873,596760
4637973,429442,586112,478521,596460
4619004,429678,581312,475710,596400
4595873,429740,576640,472379,596340
4584932,429978,572672,470714,596160
4578854,430829,569344,469481,595920
4566989,431718,564672,467405,595560
4551648,432972,560000,464676,595380
4533466,434567,555712,461395,594840
4527005,436023,552384,459848,594600
4527319,437509,549312,459256,594480
4522862,439346,546176,457832,594420
4510925,441275,542784,455300,594060
4502900,443836,539840,453056,594000
4507438,446996,537536,452350,593820
4512917,450248,535488,451739,593700
4510902,452822,534976,450348,593460
4510159,455708,534464,449005,593460
4508498,458253,534400,447677,593040
4516598,461674,550528,447368,592920
4525327,465181,550080,447112,592680
4531135,468713,549760,446428,592080
4536944,472404,549632,445676,592020
4548671,476089,579840,445772,591660
4562379,479536,579200,446253,591600
4576502,482629,578176,446945,591180
4590054,486465,577664,447237,591120
4600983,489660,577024,447429,590940
4616615,492920,576704,448265,590760
4633621,496519,576640,449152,590460
4651767,499455,609920,450486,590280
4669634,503012,609088,451514,590040
4683050,506294,608576,452024,589860
4698220,508525,607552,453235,589560
4718383,510696,607040,455185,589320
4740764,513758,606400,457070,589200
4753923,516028,605888,457977,589020
4769489,518055,605440,459332,588780
4785267,519315,605312,461046,588540
4802016,520593,605312,462891,588060
4824789,522157,625984,465474,587940
4837909,523217,625600,466894,587580
4848584,524582,624832,467834,587340
4860959,525102,624256,469379,587220
4878488,525317,623872,471791,587040
4897797,525192,623296,474603,586740
4909755,525202,622848,476307,586560
4917027,525183,622144,477354,586440
4929275,524816,621504,479261,586260
4939720,524653,621248,480823,585900
4949127,523850,620992,482511,585600
4957360,523323,620608,483913,585540
4967306,522317,620480,485765,585360
4973438,520812,620160,487286,585300
4979817,520059,620096,488520,585240
4986669,518906,619840,489993,584760
4990245,517459,619712,491124,584520
4990219,515691,619456,491878,584280
4993815,514708,619392,492813,584160
4994232,513083,619136,493569,583980
4995863,511480,619072,494489,583920
5000028,509996,619072,495720,583560
4997376,508090,619008,496158,583200
4992339,506278,618688,496215,583080
4987187,504129,618304,496400,583020
4982446,502124,618240,496582,583020
4979774,499670,618048,497252,582660
4975598,496990,617792,497804,582300
4965133,494148,617536,497527,582120
4956038,491492,617216,497366,581820
4948279,488831,616704,497398,581700
4940844,486089,616192,497511,581700
4933355,483679,615744,497474,581460
4916787,480793,614912,496344,581280
4905663,478072,614592,495921,581220
4898047,475454,613568,495955,581100
4890075,473352,612800,495717,581100
4881108,471623,611840,495177,580680
4862035,469491,610496,493366,580680
4851113,468081,608832,492410,580500
4839664,466591,607424,491413,580140
4827106,465016,606144,490294,580080
4814544,463876,604928,488988,579900
4796624,463162,603584,486734,580080
4782320,462342,601024,485042,579900
4772064,461371,599616,483993,579600
4763905,460770,597440,483085,579420
4751919,460130,595328,481647,579240
4734900,459553,593152,479463,578940
4722431,459207,591104,477830,578700
4713107,458920,588864,476621,578520
4708569,458427,585600,476184,578340
4699901,458074,582656,475097,577920
4683605,457780,579264,472895,577560
4675117,458404,576192,471415,577560
4671072,458528,572928,470784,577440
4666964,458918,571008,470030,577260
4661265,459340,568640,469035,576900
4651846,459845,566848,467473,576780
4646062,460878,564992,466204,576600
4645098,461665,562816,465729,576600
4645126,462827,561664,465235,576480
4642682,464026,560512,464372,576360
4638169,465065,559168,463282,576240
4634003,466152,558336,462221,576000
4632475,467556,557440,461401,575820
4636955,469789,556544,461084,575760
4644409,471947,556096,461224,575520
4642677,473766,555584,460197,575220
4646859,476182,555456,459759,575100
4651930,478248,555456,459598,574920
4658023,480769,589568,459388,574740
4667054,483175,588800,459647,574680
4671088,485110,587968,459394,574620
4677549,487623,587072,459240,574260
4687856,490221,586368,459599,574140
4699313,492717,585536,460166,573840
4709122,494855,584960,460651,573660
4716410,497401,584448,460601,573420
4721938,499568,584192,460462,573300
4736912,502366,584128,461402,573060
4748374,504495,600000,462127,572880
4764116,506912,599680,463340,572760
4774904,508366,599424,464258,572400
4780596,509197,599104,464715,572100
4792433,510205,598976,465974,571920
4807520,511083,598848,467753,571860
4816428,511775,598784,468729,571560
4827972,512914,598784,469890,571440
4836296,513969,598784,470627,571260
4845604,514582,598784,471694,571080
4862623,515705,607680,473644,571020
4874112,515771,607296,475257,570840
4882019,516085,606784,476252,570720
4885378,516087,606656,476731,570480
4890732,515970,606272,477546,570360
4901126,515629,606016,479177,570240
4907417,514303,606016,480644,570060
4909185,512965,605952,481470,570060
4907240,511304,605760,481904,569760
4910716,510344,605632,482812,569700
4922194,509711,605504,484723,569460
4928089,508484,605440,486091,569220
4927038,506631,605248,486735,569220
4921830,505168,605184,486618,569160
4921297,504267,605184,486928,569100
4932135,503528,605184,488793,569040
4937722,502686,605184,489952,568800
4936330,501473,605184,490273,568620
4931486,500150,605184,490148,568440
4925583,499279,605184,489678,568380
4922941,497836,605120,489919,568320
4929283,497283,604800,491062,568320
4927097,495831,604480,491372,568260
4916393,494167,604352,490556,568140
4903954,492781,604288,489373,568140
4899675,491420,604096,489345,568020
4905807,490076,603840,490797,567780
4903784,488319,603456,491261,567720
4890239,486849,603072,489956,567480
4879380,485397,602560,489027,567240
4872684,484103,602048,488625,567180
4870531,482851,601088,488854,567120
4869596,481627,600256,489245,567120
4856327,480354,599552,487895,567120
4847782,479489,598272,487045,566940
4844913,478969,596800,486858,566820
4842839,478245,595904,486872,566760
4832777,477467,595136,485768,566700
4818919,476504,593600,484201,566580
4810600,475999,592448,483229,566280
4809286,475302,591552,483340,566280
4805784,474844,589824,483036,566100
4795381,473915,588544,481948,565980
4782612,472517,587392,480723,565800
4772182,472251,586304,479347,565680
4768605,471628,584512,479103,565620
4768042,471151,583040,479227,565560
4761537,471127,581696,478308,565500
4753403,470791,580672,477290,565560
4743660,470299,579456,476109,565440
4740218,470281,577856,475625,565440
4740338,470363,576512,475607,565380
4737530,471576,575552,474686,565320
4729663,472176,574464,473305,565320
4723308,472909,573184,472083,565140
4723777,473798,572416,471769,564840
4723814,474585,571200,471437,564840
4721857,475832,570624,470623,564720
4718462,476994,569984,469640,564600
4713094,478154,569280,468376,564600
4717457,479774,568768,468305,564360
4719890,480690,568320,468260,564120
4718901,481758,567744,467661,563940
4715655,482643,567616,466818,563820
4713384,484126,567552,465858,563820
4717029,485558,567488,465765,563760
4721165,486869,567488,465794,563520
4724247,488601,567424,465492,563400
4731990,490384,591168,465834,563220
4735265,491884,590592,465659,563220
4741153,493856,589824,465655,563160
4748394,494984,589056,466206,562980



==> benchmarks/wator_frag_1.csv <==
13095108,1310845,1310848,1308939,1308960
13552889,828800,1572608,1580927,1588920
9482790,544736,1573888,1121226,1636200
8700583,390391,1573760,1075630,1642440
8672658,281454,1572608,1118328,1648680
9118839,213230,1564992,1211307,1659240
7835767,179994,1531200,1042255,1668540
6997432,141384,1454656,939040,1669980
6168950,122275,1355520,828875,1670760
5874648,104602,1238848,794406,1677060
4123797,99640,1149504,546411,1677720
3979787,99911,1064576,525722,1676640
3724469,96894,973248,490541,1671060
3309790,97634,903552,430984,1672080
2200970,101692,857408,270842,1664640
1987566,109235,821376,237123,1623660
2082510,120254,785920,245964,1606800
2010087,129846,748608,231507,1603560
1423444,143722,727680,141754,1533600
1315958,159516,711616,119630,1458240
1353566,178660,700672,116798,1438860
1499164,203395,690304,126997,1433640
1356609,230212,683008,95139,1257420
1325576,261660,686208,77228,1193100
1388992,296640,694080,71296,1179600
1521979,337119,707264,72946,1172520
1622990,386558,730176,66188,990900
1763628,441527,761216,62721,951900
1927419,503131,789952,59718,942720
2135823,572564,833344,59733,937320
2350456,650329,888960,57067,826080
2649924,739745,953472,61527,806640
2967412,838614,1023680,64510,802740
3301894,946300,1107200,66142,799200
3661300,1063428,1197184,67288,744240
4077817,1190052,1299008,72523,735600
4546130,1326106,1413056,81116,733440
5032523,1470198,1549120,88847,732360
5522348,1619445,1695040,94859,705840
6039631,1772611,1847616,103114,701700
6587956,1928408,2006464,114676,700620
7160226,2083649,2170048,129897,701280
7720319,2235440,2329920,144857,692280
8265951,2381244,2485440,160317,692700
8800883,2518159,2636032,178058,697200
9328686,2643908,2774080,199566,704460
9842191,2754594,2897600,225487,709740
10316472,2848500,3006528,252996,720900
10738804,2923069,3093888,281371,735120
11117043,2977443,3169728,312102,753660
11460638,3011183,3229952,346727,777000
11773543,3023178,3284992,386287,803640
12029845,3012110,3332096,427645,837120
12220660,2978751,3367872,469201,877620
12360296,2925341,3395264,512039,917520
12460207,2853878,3409920,556939,966240
12522519,2763862,3421888,604419,1022820
12539933,2657683,3429440,652412,1080720
12503691,2538031,3430656,698514,1141560
12420162,2407617,3430720,742473,1202460
12298874,2269281,3424000,784433,1262880
12162472,2125193,3418112,826699,1330800
11999280,1977943,3406720,866493,1395120
11791892,1829632,3395008,900428,1455540
11546568,1682272,3382336,928536,1509780
11287318,1538852,3372352,952966,1560360
11018995,1399851,3362176,974206,1612260
10737433,1266706,3351296,991045,1653900
10432064,1140001,3341312,1001723,1688340
10108450,1020764,3331584,1006594,1726560
9786681,910157,3321920,1008030,1744440
9462909,807189,3312000,1005906,1761180
9149251,713120,3303104,1001413,1783080
8821002,627345,3293888,991281,1791060
8480120,549301,3285632,976031,1781340
8162519,479778,3276160,960455,1780260
7853018,416868,3262208,943202,1779660
7556044,361209,3245824,924631,1771560
7260859,311982,3220096,903559,1767780
6956361,268949,3179456,878502,1757220
6667887,231444,3114432,853365,1746600
6403951,199295,3023424,829438,1740780
6150199,171320,2903872,805177,1736220
5903561,147590,2760000,780113,1730160
5648197,127585,2591808,752206,1729380
5408033,110437,2387520,725246,1723800
5190573,95971,2164160,700380,1720380
4985403,83973,1931904,676212,1715340
4786037,74598,1695552,651749,1702200
4587778,67006,1468032,626680,1691400
4398468,61172,1248896,602136,1681140
4232589,56895,1047680,580272,1669440
4073880,53762,870976,558942,1658640
3911877,51869,721344,536610,1642740
3752567,50771,592576,514322,1627740
3608487,50601,485056,493812,1614120
3482398,50898,394624,475672,1599900
3361398,51958,322048,457932,1584060
3237769,53782,266176,439489,1569120
3120115,55738,222336,421843,1551840
3011066,57991,190784,405299,1536540
2918105,60912,165504,390767,1523700
2829729,64155,146944,376752,1506120
2739093,67928,132480,362187,1490640
2646602,71960,123520,347246,1474560
2566532,76119,118784,334025,1460040
2501689,80610,115520,322837,1444860
2442874,85701,115840,312253,1426560
2383194,91073,119616,301425,1411560
2324004,96690,124224,290562,1396020
2263967,102461,129920,279512,1379940
2224191,108562,136832,271215,1363860
2193486,115344,143552,263922,1349340
2159018,122211,150720,256055,1333440
2118808,129474,157504,247198,1316340
2089512,137015,165312,239781,1298820
2074820,144916,172992,234296,1283340
2067761,153385,183040,229658,1267800
2053477,161954,192000,223945,1250640
2040381,171227,200832,218100,1236660
2035611,180452,209728,213465,1223580
2043076,190204,220800,210352,1208280
2051115,200299,230400,207174,1194300
2061469,210601,246016,204238,1179960
2072824,221624,256576,201136,1166520
2089877,232731,269312,198812,1152960
2117836,244657,283648,197695,1138440
2148011,256533,297280,196916,1124400
2180017,268569,310592,196330,1111740
2214706,281630,325696,195688,1098420
2249422,295169,341888,194845,1083720
2297250,308860,356672,195810,1069740
2348531,322449,371392,197312,1057380
2398332,336457,387072,198423,1041240
2448341,350826,402496,199409,1027860
2505354,365642,417920,201204,1014960
2570555,380623,435840,204098,1004100
2640127,396046,455808,207427,992100
2706479,411056,472384,210473,981780
2779434,426419,485952,214311,972000
2852178,441602,502208,218196,961320
2930532,456758,521792,222894,951480
3010401,471880,537152,227823,941760
3092810,486584,554944,233294,935820
3176943,500822,571200,239211,926100
3263143,515448,588544,245257,915600
3351122,529715,607360,251711,906120
3441055,543462,624768,258667,898560
3531762,556795,642752,265911,895080
3624125,569889,659584,273494,888600
3712224,582047,676032,280869,881100
3801822,593538,692224,288744,877260
3894365,604865,705344,297110,873960
3988289,615369,719936,306026,869580
4080217,626050,732032,314581,864360
4166424,634663,745856,323205,865140
4257420,642931,758208,332661,865440
4343448,650033,770432,341907,865140
4430355,657190,781824,351255,865740
4513048,663108,792640,360532,866580
4596875,668501,805376,370196,867480
4675306,672093,816768,379861,870840
4745713,674996,825472,388675,873540
4819131,677743,835776,397986,881100
4886028,679728,846208,406692,888480
4954121,681043,855232,415856,893880
5018479,681169,863552,424996,896940
5076982,680825,871744,433501,902940
5129644,679052,879744,441784,909600
5174682,676427,886656,449343,916500
5222662,672972,892224,457678,922380
5264580,668922,898048,465402,932640
5302990,664405,903104,472825,938340
5336265,658307,906112,480192,950160
5362199,651827,906944,486674,961560
5387705,644943,910720,493268,969300
5409249,637247,910592,499644,973560
5426072,629095,911104,505541,985740
5436147,620572,910016,510633,994860
5435913,610701,910336,514830,1001160
5436208,601025,909440,519019,1011480
5434937,591184,906944,523055,1019040
5425191,580688,905344,526161,1024980
5414816,570085,902912,529223,1032360
5397588,559034,902656,531498,1038720
5378334,547723,897664,533595,1042860
5354923,536424,894272,535093,1057080
5328442,524748,890368,536314,1059420
5303500,513683,885760,537493,1062540
5268710,502875,881984,537155,1066320
5229867,492109,877312,536220,1073820
5196160,481935,872960,535765,1082940
5155420,472051,865920,534181,1081260
5118022,462840,860160,532786,1082160
5075019,453947,852544,530454,1083180
5029249,445051,846208,527728,1083600
4985745,436215,838208,525300,1083600
4940801,428068,828800,522371,1086540
4898306,421589,820608,519077,1087320
4853054,415262,810880,515324,1090020
4803562,408812,801152,511018,1088940
4763739,402890,788608,507867,1085160
4716031,397128,775936,503521,1081860
4675093,392512,764224,499651,1084920
4636268,388402,754368,495866,1086480
4590954,384628,742144,491010,1084500
4550508,381303,732544,486657,1084740
4509693,378450,720192,482049,1083360
4474877,376668,707968,477839,1081800
4440710,375310,695552,473540,1081560
4411012,374716,684032,469552,1080000
4382352,374349,671552,465615,1080120
4347793,374531,662272,460600,1079040
4320591,375714,650816,456207,1077480
4300433,377516,640448,452555,1075560
4277397,379712,634304,448323,1074060
4256981,382002,626880,444425,1070400
4238464,384673,618816,440635,1072260
4226563,388070,612544,437479,1071360
4214699,391281,608384,434408,1066200
4202275,395157,602688,430972,1069140
4196567,399090,601024,428471,1074000
4192086,403236,599232,426054,1070100
4192017,407609,600512,424170,1072020
4191823,412463,599488,422062,1070640
4191940,417941,599680,419731,1069980
4197529,423003,600704,418360,1062240
4201989,427789,602944,416946,1059960
4215415,433648,605376,416353,1062180
4229166,439522,608064,415800,1056420
4240309,445803,611840,414700,1053300
4256965,451936,613888,414451,1048680
4274622,457775,618432,414471,1047360
4294746,463874,622592,414732,1045740
4315606,470006,630784,415084,1045260
4337224,476197,640384,415519,1044900
4366227,482465,648256,416976,1043040
4394578,488896,658688,418270,1042860
4422202,494779,668224,419695,1037700
4448054,500104,676928,421106,1036020
4478662,505710,685504,423076,1037340
4510391,510908,692864,425381,1033080
4541407,516104,699072,427585,1033320
4573258,519833,707008,430537,1036200
4603334,523717,713024,433169,1037460
4636159,528046,719808,436003,1039980
4667542,531248,724864,439114,1038060
4700608,534584,731072,442408,1038840
4732327,536841,740352,445972,1035420
4761665,539317,747392,449102,1038900
4789753,541885,752768,452014,1040400
4821653,544095,758208,455624,1042260
4847501,544927,763328,458960,1046400
4872594,545617,768704,462249,1044960
4892205,546148,774400,464823,1049340
4916926,546861,777920,468049,1047300
4943867,547488,780864,471629,1045680
4967846,547515,784960,475043,1055940
4989345,546657,787904,478482,1048620
5008423,546413,791104,481312,1054560
5023078,545544,793216,483778,1059540
5041283,544736,796800,486725,1056480
5058833,543516,797632,489755,1059180
5069617,541149,799232,492310,1055580
5077660,539315,800064,494245,1059960
5085955,537152,800384,496357,1066680
5093578,534506,798656,498580,1064700
5102843,531586,797376,501155,1062120
5109668,528149,796608,503603,1067580
5105886,525045,795776,504393,1079340
5102296,521627,790528,505345,1078920
5099166,517898,788160,506496,1071780
5102441,514050,788416,508613,1075380
5106156,509602,786176,511050,1074660
5094248,505229,784640,511223,1079880
5079373,500770,782272,511009,1082160
5068092,496417,779904,511263,1076160
5058225,492358,778880,511593,1074780
5050522,487639,777216,512515,1078680
5034397,483027,773952,512188,1072500
5016526,478834,769216,511432,1072740
4998903,474341,764288,510840,1081740
4983167,470253,761280,510344,1080300
4968444,465861,755328,510123,1079220
4945583,461008,749952,508937,1076220
4920672,457609,746304,506835,1073940
4895358,454309,740672,504633,1068360
4879639,451272,733568,503689,1074540
4864588,448201,728000,502855,1080480
4840597,445321,722112,500662,1075080
4816718,442938,719680,498272,1067160
4792724,440260,717696,495992,1068360
4772076,438345,714432,493863,1066920
4757346,436081,708480,492729,1063680
4735675,434189,704384,490444,1059540
4710884,432545,700416,487607,1049880
4687155,431381,695872,484716,1051380
4667850,430616,687680,482286,1049520
4656834,430241,681856,480873,1045920
4637973,429442,679488,478521,1047060
4619004,429678,675072,475710,1041780
4595873,429740,669312,472379,1039080
4584932,429978,668352,470714,1038420
4578854,430829,665920,469481,1036020
4566989,431718,663040,467405,1030320
4551648,432972,659904,464676,1028820
4533466,434567,656384,461395,1028160
4527005,436023,654528,459848,1021380
4527319,437509,650304,459256,1017720
4522862,439346,648768,457832,1019220
4510925,441275,644992,455300,1010460
4502900,443836,642304,453056,1005540
4507438,446996,641280,452350,1014360
4512917,450248,641664,451739,1011060
4510902,452822,642176,450348,1003320
4510159,455708,643456,449005,1004940
4508498,458253,645568,447677,1005540
4516598,461674,648832,447368,1007100
4525327,465181,655424,447112,1002720
4531135,468713,659456,446428,999720
4536944,472404,662656,445676,998520
4548671,476089,666880,445772,999360
4562379,479536,670400,446253,991260
4576502,482629,674752,446945,992520
4590054,486465,678592,447237,990780
4600983,489660,679808,447429,986400
4616615,492920,684928,448265,989700
4633621,496519,689088,449152,992700
4651767,499455,693760,450486,990240
4669634,503012,699456,451514,987240
4683050,506294,703808,452024,988920
4698220,508525,711424,453235,988740
4718383,510696,714432,455185,988380
4740764,513758,718336,457070,990240
4753923,516028,724032,457977,991020
4769489,518055,729152,459332,990600
4785267,519315,733632,461046,988920
4802016,520593,738368,462891,988080
4824789,522157,742784,465474,989580
4837909,523217,748672,466894,991260
4848584,524582,752256,467834,987600
4860959,525102,754752,469379,990960
4878488,525317,758016,471791,988320
4897797,525192,762496,474603,989040
4909755,525202,763840,476307,988560
4917027,525183,766720,477354,993720
4929275,524816,768192,479261,998280
4939720,524653,772672,480823,997200
4949127,523850,772864,482511,999360
4957360,523323,773696,483913,999000
4967306,522317,775936,485765,999660
4973438,520812,777472,487286,999540
4979817,520059,776960,488520,995160
4986669,518906,775808,489993,996540
4990245,517459,774336,491124,993240
4990219,515691,771520,491878,999600
4993815,514708,770560,492813,999240
4994232,513083,767680,493569,1003680
4995863,511480,766592,494489,1004520
5000028,509996,766720,495720,1002480
4997376,508090,767936,496158,1004760
4992339,506278,766592,496215,1003860
4987187,504129,763520,496400,1000380
4982446,502124,759936,496582,998400
4979774,499670,758656,497252,998520
4975598,496990,756544,497804,999660
4965133,494148,757248,497527,1001940
4956038,491492,753792,497366,997380
4948279,488831,748928,497398,997740
4940844,486089,746368,497511,997740
4933355,483679,744000,497474,998580
4916787,480793,742464,496344,1000200
4905663,478072,740736,495921,994260
4898047,475454,737344,495955,989820
4890075,473352,735296,495717,996720
4881108,471623,733184,495177,995220
4862035,469491,730816,493366,991500
4851113,468081,726720,492410,991380
4839664,466591,724416,491413,989580
4827106,465016,722560,490294,990300
4814544,463876,719680,488988,990120
4796624,463162,718144,486734,983400
4782320,462342,713280,485042,982380
4772064,461371,711168,483993,983340
4763905,460770,709440,483085,978000
4751919,460130,709120,481647,976800
4734900,459553,705856,479463,974820
4722431,459207,703680,477830,970260
4713107,458920,700928,476621,969900
4708569,458427,697472,476184,970560
4699901,458074,694784,475097,970200
4683605,457780,692416,472895,963840
4675117,458404,690560,471415,959580
4671072,458528,686208,470784,958920
4666964,458918,684736,470030,956400
4661265,459340,682496,469035,952320
4651846,459845,680064,467473,952200
4646062,460878,678592,466204,955740
4645098,461665,677312,465729,953940
4645126,462827,676928,465235,948420
4642682,464026,677824,464372,951900
4638169,465065,676672,463282,952980
4634003,466152,675008,462221,946740
4632475,467556,677696,461401,942180
4636955,469789,675328,461084,940140
4644409,471947,676928,461224,942780
4642677,473766,681024,460197,939300
4646859,476182,681792,459759,938820
4651930,478248,682368,459598,935940
4658023,480769,685952,459388,937140
4667054,483175,688192,459647,937800
4671088,485110,692736,459394,933600
4677549,487623,695296,459240,932520
4687856,490221,697536,459599,933240
4699313,492717,701184,460166,930660
4709122,494855,701312,460651,926280
4716410,497401,703936,460601,930000
4721938,499568,707328,460462,933300
4736912,502366,710656,461402,937140
4748374,504495,715008,462127,934800
4764116,506912,715968,463340,931080
4774904,508366,718400,464258,933660
4780596,509197,719744,464715,939240
4792433,510205,723392,465974,933120
4807520,511083,725952,467753,933960
4816428,511775,729088,468729,934800
4827972,512914,731136,469890,938700
4836296,513969,733440,470627,942960
4845604,514582,736256,471694,941460
4862623,515705,737472,473644,939960
4874112,515771,740096,475257,940620
4882019,516085,739712,476252,936660
4885378,516087,740736,476731,938940
4890732,515970,743168,477546,938640
4901126,515629,744448,479177,936720
4907417,514303,745856,480644,933360
4909185,512965,745280,481470,932760
4907240,511304,746368,481904,936840
4910716,510344,747776,482812,937860
4922194,509711,747392,484723,937920
4928089,508484,747904,486091,939420
4927038,506631,747520,486735,938580
4921830,505168,746560,486618,944280
4921297,504267,745408,486928,941760
4932135,503528,744384,488793,940740
4937722,502686,746432,489952,940380
4936330,501473,747136,490273,941580
4931486,500150,748096,490148,940920
4925583,499279,747072,489678,942000
4922941,497836,745600,489919,952500
4929283,497283,744448,491062,954300
4927097,495831,747008,491372,948480
4916393,494167,745920,490556,942960
4903954,492781,744384,489373,950760
4899675,491420,746368,489345,947820
4905807,490076,745472,490797,944580
4903784,488319,741376,491261,947880
4890239,486849,738816,489956,947580
4879380,485397,737216,489027,950400
4872684,484103,735936,488625,948420
4870531,482851,735296,488854,942720
4869596,481627,734400,489245,941220
4856327,480354,730944,487895,937680
4847782,479489,729728,487045,935820
4844913,478969,728448,486858,935700
4842839,478245,726528,486872,936240
4832777,477467,725120,485768,932100
4818919,476504,721216,484201,929460
4810600,475999,721344,483229,923760
4809286,475302,719168,483340,930180
4805784,474844,719488,483036,926940
4795381,473915,718464,481948,920940
4782612,472517,716608,480723,928740
4772182,472251,714496,479347,926340
4768605,471628,713280,479103,924600
4768042,471151,711616,479227,925020
4761537,471127,707520,478308,921840
4753403,470791,705024,477290,921960
4743660,470299,701568,476109,919860
4740218,470281,699712,475625,912660
4740338,470363,697856,475607,913620
4737530,471576,695168,474686,916740
4729663,472176,695488,473305,910620
4723308,472909,694976,472083,904800
4723777,473798,696576,471769,902820
4723814,474585,695424,471437,895980
4721857,475832,694848,470623,900120
4718462,476994,694080,469640,906600
4713094,478154,695616,468376,906360
4717457,479774,694528,468305,904920
4719890,480690,694528,468260,904920
4718901,481758,694848,467661,903360
4715655,482643,695168,466818,899940
4713384,484126,696128,465858,897960
4717029,485558,696128,465765,899640
4721165,486869,697536,465794,894960
4724247,488601,700672,465492,891720
4731990,490384,700352,465834,893280
4735265,491884,701952,465659,895680
4741153,493856,705728,465655,894660
4748394,494984,707712,466206,892140




==> benchmarks/wator_frag_10.csv <==
13095108,1310845,1310912,1308939,1308960
13552889,828800,1566592,1580927,1580940
9482790,544736,1566592,1121226,1580940
8700583,390391,1566592,1075630,1580940
8672658,281454,1566080,1118328,1580940
9118839,213230,1559296,1211307,1580940
7835767,179994,1529600,1042255,1580940
6997432,141384,1454016,939040,1580940
6168950,122275,1359424,828875,1580940
5874648,104602,1245696,794406,1580940
4123797,99640,1147776,546411,1580940
3979787,99911,1062592,525722,1579860
3724469,96894,969216,490541,1579620
3309790,97634,900352,430984,1579560
2200970,101692,853440,270842,1575480
1987566,109235,816896,237123,1554600
2082510,120254,780800,245964,1552560
2010087,129846,746880,231507,1551240
1423444,143722,723264,141754,1486200
1315958,159516,703808,119630,1429080
1353566,178660,687232,116798,1421880
1499164,203395,670144,126997,1416060
1356609,230212,656448,95139,1236780
1325576,261660,646400,77228,1181160
1388992,296640,638720,71296,1170840
1521979,337119,632640,72946,1163760
1622990,386558,628416,66188,985800
1763628,441527,624768,62721,950820
1927419,503131,622464,59718,943980
2135823,572564,621760,59733,938520
2350456,650329,667904,57067,825360
2649924,739745,759616,61527,806040
2967412,838614,861952,64510,802620
3301894,946300,972480,66142,798660
3661300,1063428,1092672,67288,744060
4077817,1190052,1223168,72523,735120
4546130,1326106,1364352,81116,733740
5032523,1470198,1514688,88847,732360
5522348,1619445,1670016,94859,704820
6039631,1772611,1829696,103114,700980
6587956,1928408,1992960,114676,699900
7160226,2083649,2157504,129897,699480
7720319,2235440,2320384,144857,688320
8265951,2381244,2476928,160317,686580
8800883,2518159,2625024,178058,686520
9328686,2643908,2763520,199566,686160
9842191,2754594,2888000,225487,681480
10316472,2848500,2997568,252996,681000
10738804,2923069,3087616,281371,680940
11117043,2977443,3157312,312102,680940
11460638,3011183,3206144,346727,679320
11773543,3023178,3233152,386287,679260
12029845,3012110,3237632,427645,679200
12220660,2978751,3237632,469201,679200
12360296,2925341,3237632,512039,678900
12460207,2853878,3237632,556939,678780
12522519,2763862,3237632,604419,678780
12539933,2657683,3237632,652412,678780
12503691,2538031,3237632,698514,698580
12420162,2407617,3237632,742473,742500
12298874,2269281,3237632,784433,784500
12162472,2125193,3237632,826699,826860
11999280,1977943,3237632,866493,866520
11791892,1829632,3237632,900428,900540
11546568,1682272,3237632,928536,928560
11287318,1538852,3237632,952966,952980
11018995,1399851,3237632,974206,974340
10737433,1266706,3237632,991045,994680
10432064,1140001,3237632,1001723,1002240
10108450,1020764,3237632,1006594,1009980
9786681,910157,3237632,1008030,1009980
9462909,807189,3237632,1005906,1013040
9149251,713120,3237632,1001413,1013040
8821002,627345,3236992,991281,1013040
8480120,549301,3236160,976031,1013040
8162519,479778,3233792,960455,1013040
7853018,416868,3226624,943202,1013040
7556044,361209,3215168,924631,1013040
7260859,311982,3192704,903559,1013040
6956361,268949,3157760,878502,1013040
6667887,231444,3097216,853365,1013040
6403951,199295,3012992,829438,1013040
6150199,171320,2900608,805177,1013040
5903561,147590,2759104,780113,1013040
5648197,127585,2586816,752206,1013040
5408033,110437,2385408,725246,1013040
5190573,95971,2159872,700380,1013040
4985403,83973,1922496,676212,1013040
4786037,74598,1688896,651749,1013040
4587778,67006,1459712,626680,1013040
4398468,61172,1248384,602136,1013040
4232589,56895,1051200,580272,1013040
4073880,53762,871040,558942,1013040
3911877,51869,722560,536610,1012920
3752567,50771,592256,514322,1012860
3608487,50601,483584,493812,1012860
3482398,50898,393280,475672,1012860
3361398,51958,321472,457932,1012740
3237769,53782,265792,439489,1012680
3120115,55738,221632,421843,1012620
3011066,57991,188736,405299,1012560
2918105,60912,163072,390767,1012200
2829729,64155,145152,376752,1011840
2739093,67928,130368,362187,1011600
2646602,71960,121600,347246,1010880
2566532,76119,115520,334025,1010100
2501689,80610,110144,322837,1009380
2442874,85701,108160,312253,1008540
2383194,91073,107136,301425,1007640
2324004,96690,107136,290562,1006440
2263967,102461,113216,279512,1005540
2224191,108562,120000,271215,1003440
2193486,115344,127552,263922,1001580
2159018,122211,135104,256055,998700
2118808,129474,143168,247198,996120
2089512,137015,151360,239781,993360
2074820,144916,160128,234296,989940
2067761,153385,169728,229658,986220
2053477,161954,179264,223945,982560
2040381,171227,189312,218100,978780
2035611,180452,199872,213465,974280
2043076,190204,210752,210352,970620
2051115,200299,221952,207174,965580
2061469,210601,233600,204238,959100
2072824,221624,245696,201136,953040
2089877,232731,258176,198812,947520
2117836,244657,271040,197695,940980
2148011,256533,284544,196916,933060
2180017,268569,298048,196330,924780
2214706,281630,312640,195688,916440
2249422,295169,327360,194845,907800
2297250,308860,342912,195810,898920
2348531,322449,358208,197312,891480
2398332,336457,373952,198423,883020
2448341,350826,390400,199409,873900
2505354,365642,406656,201204,864840
2570555,380623,423808,204098,856860
2640127,396046,440768,207427,848700
2706479,411056,457920,210473,838980
2779434,426419,475776,214311,830640
2852178,441602,492800,218196,821760
2930532,456758,510272,222894,812940
3010401,471880,527744,227823,803460
3092810,486584,545088,233294,793800
3176943,500822,561664,239211,785520
3263143,515448,578240,245257,778080
3351122,529715,595200,251711,767820
3441055,543462,611072,258667,760560
3531762,556795,626752,265911,754020
3624125,569889,641920,273494,746280
3712224,582047,656704,280869,736380
3801822,593538,670912,288744,731100
3894365,604865,684096,297110,725520
3988289,615369,696576,306026,719520
4080217,626050,709248,314581,711960
4166424,634663,720704,323205,707340
4257420,642931,731008,332661,702060
4343448,650033,739968,341907,697500
4430355,657190,748608,351255,692640
4513048,663108,756416,360532,688440
4596875,668501,763200,370196,685260
4675306,672093,768960,379861,681240
4745713,674996,773120,388675,676500
4819131,677743,776832,397986,674040
4886028,679728,779968,406692,671580
4954121,681043,782144,415856,668700
5018479,681169,783424,424996,664980
5076982,680825,783808,433501,662760
5129644,679052,783808,441784,661080
5174682,676427,783808,449343,659580
5222662,672972,783808,457678,657240
5264580,668922,783808,465402,654600
5302990,664405,783808,472825,653580
5336265,658307,783808,480192,652380
5362199,651827,783808,486674,650400
5387705,644943,783808,493268,649500
5409249,637247,783808,499644,648660
5426072,629095,783808,505541,647640
5436147,620572,783808,510633,645960
5435913,610701,783808,514830,645540
5436208,601025,783808,519019,645120
5434937,591184,783808,523055,644400
5425191,580688,783808,526161,643260
5414816,570085,783808,529223,642720
5397588,559034,783808,531498,642420
5378334,547723,783488,533595,642180
5354923,536424,783040,535093,641400
5328442,524748,782720,536314,640980
5303500,513683,782272,537493,640740
5268710,502875,781312,537155,640200
5229867,492109,779328,536220,639540
5196160,481935,777728,535765,638940
5155420,472051,774976,534181,638580
5118022,462840,771200,532786,638040
5075019,453947,765696,530454,637200
5029249,445051,760576,527728,636900
4985745,436215,754304,525300,636660
4940801,428068,747392,522371,636600
4898306,421589,739392,519077,636120
4853054,415262,731200,515324,635640
4803562,408812,722560,511018,635520
4763739,402890,712512,507867,635340
4716031,397128,701568,503521,634680
4675093,392512,691968,499651,634320
4636268,388402,679936,495866,633900
4590954,384628,668096,491010,633720
4550508,381303,656256,486657,633060
4509693,378450,644160,482049,632460
4474877,376668,632384,477839,632280
4440710,375310,620928,473540,632040
4411012,374716,610752,469552,631200
4382352,374349,600896,465615,631020
4347793,374531,591936,460600,630840
4320591,375714,580992,456207,630600
4300433,377516,571392,452555,629760
4277397,379712,561408,448323,629100
4256981,382002,552576,444425,628920
4238464,384673,543744,440635,628560
4226563,388070,536256,437479,627660
4214699,391281,528512,434408,627420
4202275,395157,521216,430972,627180
4196567,399090,515584,428471,626940
4192086,403236,510912,426054,626220
4192017,407609,506624,424170,626100
4191823,412463,503744,422062,625740
4191940,417941,501184,419731,625680
4197529,423003,499392,418360,625260
4201989,427789,498560,416946,625080
4215415,433648,499008,416353,624900
4229166,439522,505280,415800,624780
4240309,445803,512640,414700,623700
4256965,451936,519680,414451,623160
4274622,457775,526720,414471,622800
4294746,463874,533440,414732,622200
4315606,470006,540608,415084,621480
4337224,476197,547392,415519,620820
4366227,482465,554752,416976,620520
4394578,488896,562048,418270,620280
4422202,494779,569280,419695,619620
4448054,500104,575616,421106,619200
4478662,505710,581952,423076,618840
4510391,510908,588224,425381,618600
4541407,516104,594752,427585,617880
4573258,519833,599744,430537,617100
4603334,523717,604416,433169,616740
4636159,528046,609664,436003,616620
4667542,531248,613952,439114,615900
4700608,534584,618048,442408,615540
4732327,536841,621376,445972,615180
4761665,539317,624512,449102,615000
4789753,541885,627264,452014,614460
4821653,544095,630208,455624,614160
4847501,544927,632256,458960,613920
4872594,545617,633024,462249,613740
4892205,546148,634432,464823,612300
4916926,546861,635328,468049,611820
4943867,547488,636224,471629,611580
4967846,547515,636480,475043,611280
4989345,546657,636480,478482,610500
5008423,546413,636480,481312,610140
5023078,545544,636480,483778,610080
5041283,544736,636480,486725,609780
5058833,543516,636480,489755,608820
5069617,541149,636480,492310,608340
5077660,539315,636480,494245,607980
5085955,537152,636480,496357,607560
5093578,534506,636480,498580,606720
5102843,531586,636480,501155,606540
5109668,528149,636480,503603,606420
5105886,525045,636480,504393,606240
5102296,521627,636480,505345,605580
5099166,517898,636480,506496,605220
5102441,514050,636480,508613,604980
5106156,509602,636480,511050,604740
5094248,505229,636480,511223,604020
5079373,500770,636480,511009,603780
5068092,496417,636480,511263,603660
5058225,492358,636352,511593,603540
5050522,487639,636096,512515,602940
5034397,483027,635712,512188,602640
5016526,478834,635456,511432,602520
4998903,474341,635392,510840,602400
4983167,470253,634624,510344,601800
4968444,465861,633920,510123,601560
4945583,461008,632256,508937,601560
4920672,457609,630848,506835,601500
4895358,454309,628800,504633,601140
4879639,451272,627264,503689,600960
4864588,448201,625664,502855,600900
4840597,445321,623104,500662,600840
4816718,442938,620736,498272,600420
4792724,440260,617984,495992,600060
4772076,438345,614848,493863,599940
4757346,436081,610816,492729,599880
4735675,434189,607488,490444,599400
4710884,432545,603776,487607,599040
4687155,431381,599488,484716,598920
4667850,430616,595584,482286,598680
4656834,430241,591552,480873,598140
4637973,429442,586944,478521,597900
4619004,429678,583040,475710,597780
4595873,429740,578240,472379,597480
4584932,429978,574144,470714,597120
4578854,430829,569472,469481,596880
4566989,431718,565504,467405,596820
4551648,432972,561472,464676,596580
4533466,434567,557312,461395,595860
4527005,436023,553920,459848,595620
4527319,437509,550912,459256,595440
4522862,439346,547648,457832,595440
4510925,441275,544768,455300,594600
4502900,443836,541952,453056,594240
4507438,446996,539584,452350,594240
4512917,450248,538624,451739,594060
4510902,452822,537152,450348,593460
4510159,455708,536320,449005,593100
4508498,458253,536000,447677,592920
4516598,461674,535872,447368,592800
4525327,465181,538944,447112,591960
4531135,468713,542784,446428,591720
4536944,472404,546752,445676,591720
4548671,476089,551168,445772,591540
4562379,479536,555200,446253,591060
4576502,482629,559040,446945,590700
4590054,486465,563392,447237,590580
4600983,489660,567040,447429,590460
4616615,492920,570688,448265,589680
4633621,496519,574656,449152,589380
4651767,499455,578432,450486,589260
4669634,503012,582528,451514,589140
4683050,506294,586304,452024,588660
4698220,508525,589248,453235,588540
4718383,510696,592320,455185,588420
4740764,513758,595328,457070,588300
4753923,516028,598720,457977,587760
4769489,518055,601344,459332,587640
4785267,519315,602496,461046,587340
4802016,520593,604288,462891,587100
4824789,522157,606464,465474,586620
4837909,523217,608128,466894,586380
4848584,524582,609408,467834,586260
4860959,525102,610304,469379,585960
4878488,525317,610944,471791,585600
4897797,525192,611264,474603,585240
4909755,525202,611264,476307,585180
4917027,525183,611392,477354,585180
4929275,524816,611392,479261,584760
4939720,524653,611392,480823,584280
4949127,523850,611392,482511,583980
4957360,523323,611392,483913,583680
4967306,522317,611392,485765,583380
4973438,520812,611392,487286,582900
4979817,520059,611392,488520,582720
4986669,518906,611392,489993,582240
4990245,517459,611392,491124,581760
4990219,515691,611392,491878,581340
4993815,514708,611392,492813,581280
4994232,513083,611392,493569,580980
4995863,511480,611392,494489,580620
5000028,509996,611392,495720,580440
4997376,508090,611392,496158,580200
4992339,506278,611392,496215,580080
4987187,504129,611392,496400,579780
4982446,502124,611328,496582,579660
4979774,499670,611328,497252,579540
4975598,496990,611328,497804,579420
4965133,494148,611328,497527,578820
4956038,491492,611264,497366,578700
4948279,488831,611008,497398,578640
4940844,486089,610752,497511,578520
4933355,483679,610304,497474,578220
4916787,480793,609984,496344,578040
4905663,478072,609472,495921,577980
4898047,475454,609216,495955,577920
4890075,473352,608320,495717,577740
4881108,471623,607552,495177,577140
4862035,469491,606720,493366,577140
4851113,468081,605696,492410,576780
4839664,466591,604224,491413,576600
4827106,465016,602624,490294,576420
4814544,463876,601280,488988,576240
4796624,463162,600000,486734,576120
4782320,462342,598720,485042,575580
4772064,461371,596480,483993,575460
4763905,460770,594560,483085,575340
4751919,460130,592640,481647,575280
4734900,459553,590464,479463,574560
4722431,459207,588480,477830,574500
4713107,458920,586752,476621,574380
4708569,458427,584448,476184,574320
4699901,458074,581888,475097,574020
4683605,457780,579392,472895,574020
4675117,458404,577088,471415,573840
4671072,458528,574144,470784,573660
4666964,458918,571648,470030,573240
4661265,459340,569600,469035,572940
4651846,459845,567552,467473,572760
4646062,460878,565696,466204,572520
4645098,461665,564416,465729,572160
4645126,462827,562560,465235,571920
4642682,464026,561024,464372,571920
4638169,465065,558912,463282,571800
4634003,466152,557504,462221,571500
4632475,467556,556800,461401,571380
4636955,469789,556416,461084,571260
4644409,471947,555712,461224,571020
4642677,473766,555264,460197,570780
4646859,476182,555200,459759,570780
4651930,478248,555200,459598,570720
4658023,480769,557824,459388,570540
4667054,483175,560320,459647,570180
4671088,485110,562752,459394,570000
4677549,487623,565376,459240,569940
4687856,490221,568256,459599,569700
4699313,492717,570816,460166,569400
4709122,494855,573824,460651,569160
4716410,497401,576448,460601,569040
4721938,499568,579392,460462,568860
4736912,502366,582144,461402,568680
4748374,504495,584768,462127,568500
4764116,506912,587584,463340,568500
4774904,508366,590208,464258,568260
4780596,509197,591616,464715,567720
4792433,510205,593024,465974,567540
4807520,511083,594048,467753,567480
4816428,511775,594496,468729,567480
4827972,512914,595968,469890,566940
4836296,513969,596928,470627,566760
4845604,514582,597824,471694,566400
4862623,515705,599168,473644,566220
4874112,515771,599872,475257,565980
4882019,516085,600256,476252,565740
4885378,516087,600448,476731,565560
4890732,515970,600448,477546,565440
4901126,515629,600448,479177,565260
4907417,514303,600448,480644,565020
4909185,512965,600448,481470,564960
4907240,511304,600448,481904,564900
4910716,510344,600448,482812,564720
4922194,509711,600448,484723,564360
4928089,508484,600448,486091,564180
4927038,506631,600448,486735,564120
4921830,505168,600448,486618,563580
4921297,504267,600448,486928,563460
4932135,503528,600448,488793,563400
4937722,502686,600448,489952,563220
4936330,501473,600448,490273,562860
4931486,500150,600448,490148,562500
4925583,499279,600448,489678,562380
4922941,497836,600448,489919,562200
4929283,497283,600384,491062,561960
4927097,495831,600384,491372,561900
4916393,494167,600384,490556,561780
4903954,492781,600320,489373,561480
4899675,491420,600064,489345,561180
4905807,490076,599936,490797,560820
4903784,488319,599808,491261,560700
4890239,486849,599360,489956,560580
4879380,485397,598976,489027,560220
4872684,484103,598656,488625,560100
4870531,482851,598144,488854,560040
4869596,481627,597760,489245,559920
4856327,480354,596736,487895,559620
4847782,479489,596288,487045,559440
4844913,478969,595520,486858,559440
4842839,478245,594368,486872,559260
4832777,477467,593728,485768,558720
4818919,476504,592512,484201,558480
4810600,475999,590912,483229,558420
4809286,475302,589760,483340,558240
4805784,474844,588800,483036,558060
4795381,473915,587776,481948,557940
4782612,472517,586432,480723,557880
4772182,472251,585344,479347,557760
4768605,471628,584192,479103,557580
4768042,471151,582912,479227,557520
4761537,471127,581504,478308,557400
4753403,470791,580416,477290,557220
4743660,470299,579072,476109,557040
4740218,470281,577984,475625,556980
4740338,470363,577024,475607,556980
4737530,471576,576448,474686,556860
4729663,472176,575424,473305,556680
4723308,472909,574464,472083,556560
4723777,473798,573504,471769,556500
4723814,474585,572416,471437,556440
4721857,475832,571904,470623,556380
4718462,476994,570944,469640,556140
4713094,478154,570624,468376,556080
4717457,479774,569664,468305,555840
4719890,480690,568896,468260,555600
4718901,481758,568448,467661,555600
4715655,482643,567872,466818,555480
4713384,484126,567744,465858,555480
4717029,485558,567744,465765,555360
4721165,486869,567680,465794,555240
4724247,488601,567616,465492,555180
4731990,490384,568832,465834,555000
4735265,491884,570688,465659,554940
4741153,493856,572992,465655,554760
4748394,494984,574528,466206,554700



==> benchmarks/wator_frag_2.csv <==
13095108,1310845,1310848,1308939,1309020
13552889,828800,1577600,1580927,1589340
9482790,544736,1573632,1121226,1599840
8700583,390391,1571200,1075630,1599960
8672658,281454,1569344,1118328,1599900
9118839,213230,1561024,1211307,1600260
7835767,179994,1531968,1042255,1602060
6997432,141384,1453952,939040,1602000
6168950,122275,1356224,828875,1601640
5874648,104602,1232704,794406,1601880
4123797,99640,1139904,546411,1601880
3979787,99911,1052224,525722,1599840
3724469,96894,959552,490541,1597800
3309790,97634,896256,430984,1597740
2200970,101692,849472,270842,1594440
1987566,109235,814336,237123,1562220
2082510,120254,778688,245964,1555200
2010087,129846,741952,231507,1554840
1423444,143722,718144,141754,1495260
1315958,159516,699648,119630,1422480
1353566,178660,683968,116798,1412040
1499164,203395,666240,126997,1407900
1356609,230212,652800,95139,1237740
1325576,261660,643968,77228,1176240
1388992,296640,635648,71296,1165860
1521979,337119,630912,72946,1159380
1622990,386558,626304,66188,986040
1763628,441527,623232,62721,947580
1927419,503131,628928,59718,939960
2135823,572564,639296,59733,934920
2350456,650329,670016,57067,823020
2649924,739745,777984,61527,802740
2967412,838614,877696,64510,798960
3301894,946300,978944,66142,795420
3661300,1063428,1099392,67288,739080
4077817,1190052,1227776,72523,730920
4546130,1326106,1395264,81116,729240
5032523,1470198,1520256,88847,728160
5522348,1619445,1677056,94859,702180
6039631,1772611,1833408,103114,697740
6587956,1928408,1995520,114676,696960
7160226,2083649,2157888,129897,696660
7720319,2235440,2336064,144857,686220
8265951,2381244,2486656,160317,684540
8800883,2518159,2634624,178058,684240
9328686,2643908,2781696,199566,684060
9842191,2754594,2890368,225487,679860
10316472,2848500,3003712,252996,679620
10738804,2923069,3089152,281371,679920
11117043,2977443,3176320,312102,680220
11460638,3011183,3210048,346727,679320
11773543,3023178,3239104,386287,680160
12029845,3012110,3243648,427645,681180
12220660,2978751,3243328,469201,683100
12360296,2925341,3243008,512039,688620
12460207,2853878,3243200,556939,693360
12522519,2763862,3243008,604419,703440
12539933,2657683,3243008,652412,722100
12503691,2538031,3242880,698514,737220
12420162,2407617,3242624,742473,775680
12298874,2269281,3242624,784433,810900
12162472,2125193,3242368,826699,846420
11999280,1977943,3242240,866493,882060
11791892,1829632,3241984,900428,932100
11546568,1682272,3241728,928536,977040
11287318,1538852,3241472,952966,1001880
11018995,1399851,3241280,974206,1032060
10737433,1266706,3240896,991045,1048800
10432064,1140001,3240768,1001723,1063980
10108450,1020764,3240576,1006594,1074900
9786681,910157,3240320,1008030,1085100
9462909,807189,3240192,1005906,1094280
9149251,713120,3239808,1001413,1099020
8821002,627345,3239360,991281,1108920
8480120,549301,3238336,976031,1111200
8162519,479778,3235584,960455,1113300
7853018,416868,3228736,943202,1114380
7556044,361209,3217280,924631,1114680
7260859,311982,3193344,903559,1115040
6956361,268949,3153216,878502,1116840
6667887,231444,3094784,853365,1117320
6403951,199295,3011776,829438,1118520
6150199,171320,2901760,805177,1118940
5903561,147590,2760512,780113,1119660
5648197,127585,2590848,752206,1119540
5408033,110437,2386496,725246,1119720
5190573,95971,2159424,700380,1119660
4985403,83973,1921792,676212,1119720
4786037,74598,1689792,651749,1120080
4587778,67006,1462272,626680,1119780
4398468,61172,1243264,602136,1119480
4232589,56895,1050624,580272,1118820
4073880,53762,874560,558942,1118520
3911877,51869,725120,536610,1118280
3752567,50771,596928,514322,1117140
3608487,50601,486464,493812,1116300
3482398,50898,396224,475672,1115340
3361398,51958,323136,457932,1113840
3237769,53782,267136,439489,1112640
3120115,55738,223872,421843,1111140
3011066,57991,190912,405299,1110180
2918105,60912,165696,390767,1109220
2829729,64155,146880,376752,1107240
2739093,67928,132416,362187,1105260
2646602,71960,123648,347246,1102200
2566532,76119,117504,334025,1099140
2501689,80610,112320,322837,1096860
2442874,85701,110656,312253,1092900
2383194,91073,111232,301425,1089420
2324004,96690,111360,290562,1085340
2263967,102461,114880,279512,1080960
2224191,108562,121664,271215,1076460
2193486,115344,129152,263922,1072560
2159018,122211,138560,256055,1066740
2118808,129474,150272,247198,1061700
2089512,137015,156672,239781,1056060
2074820,144916,166144,234296,1050060
2067761,153385,170432,229658,1044000
2053477,161954,181120,223945,1037940
2040381,171227,192576,218100,1032000
2035611,180452,205568,213465,1024740
2043076,190204,212032,210352,1016100
2051115,200299,223104,207174,1008600
2061469,210601,233856,204238,1000260
2072824,221624,254976,201136,992580
2089877,232731,262592,198812,984840
2117836,244657,277888,197695,975360
2148011,256533,287296,196916,966240
2180017,268569,304960,196330,957840
2214706,281630,315072,195688,947820
2249422,295169,329600,194845,938700
2297250,308860,351872,195810,928440
2348531,322449,362688,197312,918660
2398332,336457,374528,198423,908460
2448341,350826,397568,199409,897840
2505354,365642,409600,201204,887340
2570555,380623,424256,204098,877620
2640127,396046,447104,207427,867360
2706479,411056,474048,210473,856980
2779434,426419,484480,214311,846420
2852178,441602,494144,218196,837180
2930532,456758,514944,222894,828060
3010401,471880,529600,227823,819000
3092810,486584,555840,233294,810060
3176943,500822,572096,239211,801540
3263143,515448,583360,245257,793920
3351122,529715,597440,251711,784080
3441055,543462,616448,258667,775020
3531762,556795,627840,265911,767400
3624125,569889,644608,273494,759960
3712224,582047,659008,280869,751320
3801822,593538,674240,288744,744600
3894365,604865,686080,297110,737820
3988289,615369,702592,306026,731820
4080217,626050,712512,314581,724560
4166424,634663,725184,323205,718200
4257420,642931,732096,332661,712500
4343448,650033,742592,341907,707460
4430355,657190,752384,351255,701700
4513048,663108,760000,360532,697320
4596875,668501,766400,370196,693660
4675306,672093,772672,379861,690120
4745713,674996,779776,388675,685800
4819131,677743,783040,397986,682080
4886028,679728,785664,406692,679740
4954121,681043,788224,415856,677640
5018479,681169,792256,424996,675480
5076982,680825,792256,433501,673440
5129644,679052,792576,441784,671880
5174682,676427,792448,449343,669660
5222662,672972,792448,457678,666840
5264580,668922,792640,465402,665160
5302990,664405,792512,472825,664440
5336265,658307,792640,480192,664560
5362199,651827,792320,486674,663480
5387705,644943,791936,493268,663240
5409249,637247,791936,499644,662880
5426072,629095,791488,505541,663360
5436147,620572,791616,510633,662580
5435913,610701,791488,514830,661680
5436208,601025,791360,519019,661980
5434937,591184,791360,523055,661740
5425191,580688,791232,526161,661020
5414816,570085,790976,529223,661320
5397588,559034,790848,531498,661200
5378334,547723,790592,533595,660900
5354923,536424,789824,535093,660600
5328442,524748,788544,536314,660960
5303500,513683,786752,537493,661200
5268710,502875,784832,537155,660960
5229867,492109,782400,536220,661320
5196160,481935,779136,535765,661380
5155420,472051,775872,534181,661920
5118022,462840,772288,532786,662040
5075019,453947,766912,530454,662400
5029249,445051,761280,527728,662460
4985745,436215,755776,525300,662100
4940801,428068,748416,522371,663120
4898306,421589,741696,519077,663240
4853054,415262,734208,515324,664020
4803562,408812,725760,511018,664080
4763739,402890,716416,507867,664140
4716031,397128,704960,503521,663720
4675093,392512,694272,499651,663540
4636268,388402,684672,495866,663420
4590954,384628,672896,491010,663480
4550508,381303,661952,486657,663060
4509693,378450,649664,482049,662880
4474877,376668,637632,477839,663000
4440710,375310,627712,473540,662520
4411012,374716,617664,469552,661560
4382352,374349,605824,465615,661440
4347793,374531,594368,460600,660900
4320591,375714,584512,456207,660780
4300433,377516,575680,452555,660240
4277397,379712,564608,448323,659640
4256981,382002,554880,444425,659400
4238464,384673,547328,440635,659400
4226563,388070,537984,437479,658860
4214699,391281,529600,434408,658440
4202275,395157,522688,430972,658380
4196567,399090,516992,428471,657960
4192086,403236,512832,426054,657720
4192017,407609,508736,424170,657480
4191823,412463,505792,422062,656940
4191940,417941,503424,419731,657060
4197529,423003,502400,418360,656400
4201989,427789,501376,416946,655620
4215415,433648,502016,416353,655320
4229166,439522,507584,415800,655320
4240309,445803,513920,414700,654720
4256965,451936,523136,414451,654120
4274622,457775,527808,414471,653940
4294746,463874,537216,414732,653640
4315606,470006,543232,415084,653820
4337224,476197,549632,415519,653160
4366227,482465,558336,416976,652620
4394578,488896,563456,418270,651900
4422202,494779,572352,419695,651540
4448054,500104,578368,421106,651360
4478662,505710,583552,423076,651000
4510391,510908,588736,425381,650700
4541407,516104,597632,427585,650040
4573258,519833,602240,430537,649500
4603334,523717,606912,433169,649020
4636159,528046,610560,436003,648600
4667542,531248,616896,439114,648360
4700608,534584,622016,442408,648000
4732327,536841,623488,445972,647820
4761665,539317,625600,449102,647700
4789753,541885,629632,452014,647520
4821653,544095,632448,455624,646920
4847501,544927,633408,458960,646860
4872594,545617,635520,462249,647220
4892205,546148,636864,464823,646740
4916926,546861,637888,468049,646080
4943867,547488,638656,471629,645960
4967846,547515,639424,475043,646020
4989345,546657,639936,478482,645840
5008423,546413,640640,481312,645660
5023078,545544,640704,483778,645780
5041283,544736,641024,486725,646200
5058833,543516,641280,489755,645960
5069617,541149,641536,492310,645840
5077660,539315,641536,494245,645540
5085955,537152,641280,496357,645360
5093578,534506,641344,498580,645240
5102843,531586,641408,501155,645240
5109668,528149,641408,503603,645540
5105886,525045,641664,504393,645360
5102296,521627,641664,505345,645000
5099166,517898,641600,506496,644280
5102441,514050,641664,508613,644760
5106156,509602,641600,511050,644640
5094248,505229,641472,511223,644580
5079373,500770,641472,511009,644520
5068092,496417,641216,511263,644340
5058225,492358,641152,511593,644220
5050522,487639,640704,512515,644280
5034397,483027,640704,512188,644340
5016526,478834,640000,511432,644460
4998903,474341,639040,510840,644280
4983167,470253,638400,510344,644100
4968444,465861,637504,510123,643860
4945583,461008,636160,508937,643920
4920672,457609,634432,506835,643740
4895358,454309,632256,504633,643920
4879639,451272,630848,503689,643740
4864588,448201,628096,502855,643560
4840597,445321,626240,500662,643320
4816718,442938,623680,498272,642720
4792724,440260,620544,495992,642960
4772076,438345,617856,493863,643140
4757346,436081,613632,492729,643020
4735675,434189,609728,490444,642840
4710884,432545,605568,487607,642840
4687155,431381,601536,484716,642840
4667850,430616,596608,482286,642660
4656834,430241,592384,480873,642540
4637973,429442,587200,478521,642780
4619004,429678,582592,475710,642660
4595873,429740,577536,472379,642540
4584932,429978,572800,470714,642780
4578854,430829,568448,469481,642180
4566989,431718,563584,467405,642420
4551648,432972,559168,464676,642120
4533466,434567,555200,461395,641760
4527005,436023,551680,459848,641280
4527319,437509,548480,459256,640920
4522862,439346,545920,457832,640620
4510925,441275,543744,455300,640080
4502900,443836,541504,453056,639900
4507438,446996,539392,452350,639720
4512917,450248,537920,451739,640020
4510902,452822,536896,450348,640020
4510159,455708,536832,449005,639540
4508498,458253,536448,447677,639420
4516598,461674,538560,447368,639420
4525327,465181,541888,447112,638880
4531135,468713,544704,446428,638700
4536944,472404,553152,445676,638580
4548671,476089,557632,445772,638580
4562379,479536,558080,446253,637980
4576502,482629,561664,446945,637500
4590054,486465,563584,447237,637920
4600983,489660,568128,447429,637860
4616615,492920,572672,448265,637440
4633621,496519,576320,449152,637860
4651767,499455,578560,450486,637920
4669634,503012,583104,451514,637740
4683050,506294,587136,452024,637680
4698220,508525,592320,453235,637680
4718383,510696,593600,455185,637680
4740764,513758,596416,457070,637680
4753923,516028,601344,457977,637380
4769489,518055,601984,459332,637380
4785267,519315,605248,461046,637620
4802016,520593,606208,462891,637440
4824789,522157,607552,465474,637380
4837909,523217,610496,466894,637140
4848584,524582,612736,467834,637440
4860959,525102,613440,469379,637680
4878488,525317,614464,471791,637740
4897797,525192,615552,474603,637980
4909755,525202,615872,476307,638100
4917027,525183,616320,477354,638160
4929275,524816,616448,479261,637620
4939720,524653,616768,480823,637680
4949127,523850,616640,482511,637740
4957360,523323,617088,483913,637920
4967306,522317,617728,485765,638280
4973438,520812,617920,487286,638220
4979817,520059,617984,488520,638700
4986669,518906,617920,489993,638340
4990245,517459,618432,491124,637980
4990219,515691,618560,491878,637260
4993815,514708,618496,492813,637680
4994232,513083,618496,493569,637980
4995863,511480,618368,494489,637740
5000028,509996,618112,495720,637560
4997376,508090,618176,496158,637260
4992339,506278,618112,496215,638040
4987187,504129,618048,496400,638520
4982446,502124,617920,496582,638220
4979774,499670,617664,497252,638280
4975598,496990,617664,497804,637920
4965133,494148,617600,497527,637800
4956038,491492,617280,497366,637980
4948279,488831,616896,497398,638040
4940844,486089,616256,497511,637800
4933355,483679,615360,497474,638040
4916787,480793,614784,496344,638040
4905663,478072,614208,495921,638100
4898047,475454,613632,495955,638220
4890075,473352,612224,495717,637980
4881108,471623,611456,495177,637920
4862035,469491,609536,493366,637860
4851113,468081,608384,492410,637800
4839664,466591,606912,491413,637380
4827106,465016,604928,490294,637500
4814544,463876,603200,488988,637140
4796624,463162,601472,486734,637380
4782320,462342,599424,485042,637080
4772064,461371,597568,483993,637680
4763905,460770,595200,483085,637320
4751919,460130,593280,481647,637140
4734900,459553,591616,479463,636480
4722431,459207,589376,477830,636840
4713107,458920,587264,476621,636660
4708569,458427,585216,476184,636480
4699901,458074,583296,475097,636240
4683605,457780,580992,472895,635820
4675117,458404,578688,471415,636000
4671072,458528,576384,470784,635760
4666964,458918,574208,470030,635760
4661265,459340,571904,469035,635520
4651846,459845,569792,467473,635160
4646062,460878,567872,466204,635340
4645098,461665,566400,465729,635280
4645126,462827,564416,465235,634920
4642682,464026,563392,464372,635040
4638169,465065,561920,463282,634980
4634003,466152,560320,462221,634800
4632475,467556,559808,461401,634860
4636955,469789,558592,461084,634860
4644409,471947,557952,461224,634740
4642677,473766,557568,460197,634200
4646859,476182,557824,459759,633900
4651930,478248,558400,459598,633840
4658023,480769,559168,459388,633840
4667054,483175,560512,459647,633180
4671088,485110,565952,459394,633600
4677549,487623,567616,459240,633480
4687856,490221,571648,459599,633540
4699313,492717,575488,460166,633120
4709122,494855,577280,460651,632880
4716410,497401,583616,460601,632640
4721938,499568,585920,460462,632400
4736912,502366,586368,461402,631860
4748374,504495,588416,462127,631740
4764116,506912,590848,463340,631740
4774904,508366,592384,464258,631320
4780596,509197,595712,464715,631140
4792433,510205,596736,465974,630960
4807520,511083,598016,467753,630600
4816428,511775,599168,468729,630960
4827972,512914,600128,469890,630780
4836296,513969,600576,470627,630480
4845604,514582,602688,471694,630900
4862623,515705,604160,473644,630480
4874112,515771,604672,475257,630120
4882019,516085,604864,476252,630120
4885378,516087,605120,476731,630300
4890732,515970,605568,477546,629880
4901126,515629,605888,479177,629940
4907417,514303,606464,480644,629460
4909185,512965,606400,481470,629580
4907240,511304,606336,481904,629580
4910716,510344,606208,482812,629400
4922194,509711,606464,484723,629100
4928089,508484,606528,486091,629280
4927038,506631,606528,486735,629640
4921830,505168,606528,486618,628980
4921297,504267,606592,486928,628800
4932135,503528,606656,488793,628860
4937722,502686,606912,489952,628800
4936330,501473,606784,490273,628440
4931486,500150,606720,490148,628260
4925583,499279,606720,489678,628800
4922941,497836,606656,489919,628740
4929283,497283,606528,491062,628560
4927097,495831,606272,491372,628380
4916393,494167,605888,490556,628080
4903954,492781,605760,489373,627900
4899675,491420,605440,489345,627600
4905807,490076,604864,490797,627180
4903784,488319,604160,491261,627300
4890239,486849,603712,489956,627240
4879380,485397,603392,489027,626220
4872684,484103,602816,488625,625980
4870531,482851,602048,488854,625920
4869596,481627,601344,489245,626160
4856327,480354,600512,487895,626100
4847782,479489,599680,487045,625620
4844913,478969,598720,486858,625680
4842839,478245,597120,486872,625740
4832777,477467,595648,485768,625500
4818919,476504,594304,484201,625380
4810600,475999,592704,483229,625620
4809286,475302,591808,483340,625620
4805784,474844,590400,483036,624960
4795381,473915,589440,481948,624660
4782612,472517,588032,480723,624540
4772182,472251,586944,479347,624240
4768605,471628,585728,479103,624180
4768042,471151,584064,479227,623820
4761537,471127,582848,478308,623580
4753403,470791,581760,477290,623460
4743660,470299,579904,476109,623100
4740218,470281,578944,475625,623040
4740338,470363,577664,475607,622860
4737530,471576,576384,474686,622980
4729663,472176,575552,473305,622680
4723308,472909,574592,472083,622680
4723777,473798,573888,471769,622560
4723814,474585,573184,471437,622500
4721857,475832,572096,470623,622560
4718462,476994,571392,469640,622560
4713094,478154,570944,468376,622620
4717457,479774,570432,468305,622440
4719890,480690,569984,468260,622440
4718901,481758,569408,467661,622080
4715655,482643,569664,466818,621900
4713384,484126,569792,465858,621780
4717029,485558,570240,465765,621720
4721165,486869,571200,465794,621300
4724247,488601,571968,465492,621420
4731990,490384,572672,465834,621720
4735265,491884,573440,465659,621660
4741153,493856,577984,465655,621240
4748394,494984,578432,466206,621120


==> benchmarks/wator_halloc_scaling.csv <==
32,801,669,0,61129,6931,0,7201,0
64,1098,932,0,119167,14150,0,13781,0
96,1440,1223,0,176953,20974,0,20286,0
128,1782,1510,0,236398,28305,0,27160,0
160,1970,1646,0,293320,35866,0,33270,0
192,2315,1922,0,364476,42109,0,42553,0
224,2777,2316,0,414646,48475,0,48233,0
256,3430,2894,0,465154,56191,0,53107,0
288,4534,3928,0,521248,63006,0,59540,0
320,5656,4975,0,581478,72209,0,65476,0
352,6465,5710,0,651041,78009,0,74790,0
384,7237,6413,0,718388,87499,0,81663,0
416,8168,7269,0,762416,89536,0,88306,0
448,9007,8039,0,835179,100941,0,95358,0
480,9937,8895,0,914727,113632,0,103340,0
512,11072,9958,0,963906,119081,0,108948,0
544,12510,11319,0,1006457,125169,0,113290,0
576,14380,13112,0,1066503,125999,0,123271,0
608,15911,14570,0,1159350,142284,0,131581,0
640,17212,15798,0,1156964,139325,0,132388,0
672,18608,17119,0,1244262,152786,0,140977,0
704,20027,18467,0,1299140,157135,0,148135,0
736,21496,19858,0,1359088,163122,0,155695,0
768,23109,21396,0,1419015,170040,0,162811,0
800,24834,23051,0,1495511,183390,0,169510,0
832,27060,25201,0,1556232,190172,0,176550,0
864,29142,27208,0,1618058,197604,0,183447,0
896,31577,29569,0,1674505,201624,0,191605,0
928,33539,31450,0,1714077,208114,0,195282,0
960,35406,33242,0,1777856,217751,0,201607,0
992,37268,35032,0,1833604,221345,0,209193,0
1024,39661,37351,0,1900146,229258,0,217014,0
1056,41762,39380,0,1953736,237828,0,222146,0
1088,44350,41893,0,2028969,248098,0,230243,0
1120,46913,44381,0,2067148,251502,0,235059,0
1152,49441,46834,0,2124033,256880,0,242523,0
1184,52272,49587,0,2190386,263727,0,250630,0
1216,54981,52225,0,2234024,271785,0,254169,0
1248,57563,54730,0,2296614,274925,0,263310,0
1280,60261,57353,0,2361467,286266,0,268962,0
1312,63003,60019,0,2410766,291188,0,275334,0
1344,65770,62712,0,2466024,296518,0,282038,0
1376,68689,65559,0,2556648,307053,0,292820,0
1408,72023,68818,0,2600606,311794,0,298395,0
1440,75164,71884,0,2670295,323637,0,304125,0
1472,78924,75567,0,2698729,321662,0,310219,0
1504,82091,78663,0,2784030,339579,0,316226,0
1536,85244,81736,0,2852976,347221,0,324385,0
1568,88490,84904,0,2927159,351570,0,335002,0
1600,91920,88262,0,2968248,360580,0,337585,0
1632,95775,92042,0,3026739,365577,0,345590,0
1664,99539,95732,0,3090546,373682,0,352364,0
1696,103231,99352,0,3139193,380774,0,357604,0
1728,107119,103163,0,3211073,385512,0,367948,0
1760,111291,107259,0,3259383,394351,0,371664,0
1792,115115,111014,0,3326526,401950,0,379720,0
1824,118877,114700,0,3379237,404957,0,387176,0
1856,122478,118223,0,3434298,412819,0,393064,0
1888,127225,122896,0,3494614,420513,0,399801,0
1920,131173,126773,0,3556186,430733,0,405430,0
1952,135805,131318,0,3610049,437273,0,411379,0
1984,140304,135753,0,3669826,443446,0,418762,0
2016,144947,140320,0,3748690,454055,0,426905,0
2048,149505,144807,0,3796423,461206,0,431837,0
2080,154207,149428,0,3855668,460704,0,442430,0
2112,158475,153630,0,3931294,474430,0,448850,0
2144,163429,158502,0,3980722,478982,0,455040,0
2176,167315,162320,0,4013286,485695,0,457483,0
2208,172852,167777,0,4087057,492145,0,466827,0
2240,178075,172931,0,4132974,498192,0,472037,0
2272,183553,178327,0,4218984,512816,0,479912,0
2304,187602,182305,0,4276227,519730,0,486331,0
2336,193204,187834,0,4319715,525762,0,490967,0
2368,198195,192753,0,4383596,531910,0,498798,0
2400,202789,197267,0,4441591,538200,0,505801,0
2432,208799,203209,0,4500598,547370,0,511653,0
2464,213641,207975,0,4562100,550890,0,520460,0
2496,219662,213918,0,4623520,562901,0,525059,0
2528,225451,219625,0,4672621,566825,0,531650,0
2560,230927,225040,0,4748394,574468,0,541573,0
2592,236600,230635,0,4793824,583338,0,544808,0
2624,242722,236683,0,4857532,589344,0,552857,0
2656,247963,241848,0,4934375,597938,0,562078,0
2688,253588,247402,0,4992413,607512,0,567270,0
2720,259948,253684,0,5031500,608687,0,573625,0
2752,265867,259529,0,5095905,615774,0,581136,0
2784,271796,265384,0,5141802,621004,0,586301,0
2816,278026,271542,0,5221626,631248,0,595742,0
2848,285599,279034,0,5260299,636033,0,599850,0
2880,291557,284921,0,5311426,643369,0,605286,0
2912,299249,292538,0,5373621,650319,0,612372,0
2944,304402,297618,0,5425771,655005,0,619164,0
2976,310795,303936,0,5506493,666211,0,627606,0
3008,319227,312286,0,5570878,673586,0,635383,0
3040,324682,317684,0,5648766,684966,0,643212,0
3072,332150,325060,0,5662378,686920,0,644560,0
3104,339277,332118,0,5757712,700390,0,654611,0
3136,345899,338666,0,5793240,703262,0,658995,0
3168,353768,346458,0,5861865,711156,0,667290,0
3200,360520,353134,0,5925213,720260,0,673980,0
3232,366857,359410,0,5983527,726347,0,680890,0
3264,375126,367592,0,6050893,730478,0,690577,0
3296,381466,373864,0,6089893,735965,0,694460,0
3328,388288,380611,0,6153996,743184,0,702385,0
3360,395727,387977,0,6219189,750777,0,709578,0
3392,402386,394570,0,6281147,758323,0,716633,0
3424,411497,403599,0,6337913,765405,0,722949,0
3456,419184,411212,0,6414815,777509,0,730732,0
3488,426301,418253,0,6467300,781596,0,737961,0
3520,432931,424816,0,6506197,785791,0,742179,0
3552,442100,433900,0,6588251,799418,0,750029,0
3584,449759,441495,0,6616708,795980,0,756365,0
3616,458959,450611,0,6676063,808201,0,760990,0
3648,465931,457512,0,6746072,817800,0,768386,0
3680,474176,465672,0,6815264,824979,0,776753,0
3712,480997,472433,0,6871162,832038,0,783351,0
3744,490219,481572,0,6940083,841122,0,790859,0
3776,496377,487666,0,6990597,843877,0,798023,0
3808,505906,497112,0,7049881,853651,0,803617,0
3840,513508,504646,0,7111026,863054,0,809396,0
3872,522222,513284,0,7178915,873144,0,816022,0
3904,531456,522438,0,7203660,874376,0,819762,0
3936,538827,529735,0,7282527,882441,0,829956,0
3968,548748,539579,0,7366188,892462,0,839137,0
4000,558136,548880,0,7407777,894642,0,845580,0
4032,565676,556355,0,7469193,903961,0,851329,0
4064,574049,564653,0,7534326,912384,0,858371,0
4096,584678,575196,0,7575574,916848,0,863338,0
4128,593766,584205,0,7632093,919567,0,871944,0
4160,603036,593400,0,7695519,928039,0,878503,0



==> benchmarks/wator_heap_scale_soaalloc.csv <==
273887392,4441,146,4748394,494984,575552,466206,525240
289998296,4455,145,4748394,494984,575872,466206,527400
306109200,4489,147,4748394,494984,584064,466206,527400
322220104,4454,146,4748394,494984,582144,466206,530100
338331008,4504,145,4748394,494984,594944,466206,534120
354441912,4568,148,4748394,494984,578624,466206,531720
370552816,4630,145,4748394,494984,584960,466206,535020
386663720,4575,146,4748394,494984,585472,466206,533820
402774624,4639,145,4748394,494984,583936,466206,532860
418885528,4745,144,4748394,494984,578048,466206,534720
434996432,4746,146,4748394,494984,585856,466206,538980
451107336,4736,144,4748394,494984,584064,466206,538800
467218240,4706,149,4748394,494984,586176,466206,539280
483329144,4751,144,4748394,494984,583872,466206,538020
499440048,4755,145,4748394,494984,591872,466206,541020
515550952,4749,145,4748394,494984,583168,466206,543060
531661856,4750,145,4748394,494984,579776,466206,553620
547772760,4808,146,4748394,494984,584768,466206,540900
563883664,4835,145,4748394,494984,583680,466206,553620
579994568,4842,146,4748394,494984,575424,466206,553440
596105472,4822,145,4748394,494984,584256,466206,550560
612216376,4847,144,4748394,494984,576832,466206,552360
628327280,4883,143,4748394,494984,579840,466206,556140
644438184,4947,145,4748394,494984,594176,466206,555720
660549088,4956,144,4748394,494984,585536,466206,557400
676659992,4989,144,4748394,494984,580416,466206,558180
692770896,5018,148,4748394,494984,589120,466206,556080
708881800,5002,145,4748394,494984,581120,466206,563940
724992704,5036,147,4748394,494984,576832,466206,563820
741103608,5016,145,4748394,494984,586112,466206,564360
757214512,4960,143,4748394,494984,584576,466206,561960
773325416,4937,144,4748394,494984,587328,466206,565140
789436320,4871,146,4748394,494984,576576,466206,562800
805547224,4855,145,4748394,494984,587328,466206,555780
821658128,4780,145,4748394,494984,576768,466206,567120
837769032,4700,144,4748394,494984,594816,466206,564960
853879936,4640,143,4748394,494984,601024,466206,566100
869990840,4560,145,4748394,494984,593536,466206,566880
886101744,4457,143,4748394,494984,578112,466206,567600
902212648,4386,143,4748394,494984,597184,466206,566640
918323552,4252,143,4748394,494984,595072,466206,568740
934434456,4161,143,4748394,494984,583232,466206,561900
950545360,4053,143,4748394,494984,593152,466206,562920
966656264,3950,143,4748394,494984,590848,466206,565740
982767168,3866,142,4748394,494984,595136,466206,562740
998878072,3796,141,4748394,494984,593472,466206,567540
1014988976,3717,142,4748394,494984,590848,466206,567540
1031099880,3734,143,4748394,494984,585216,466206,566460
1047214536,3794,181,4748394,494984,583296,466206,563820
1063325440,3790,182,4748394,494984,579072,466206,560640
1079436344,3790,183,4748394,494984,587520,466206,563340
1095547248,3797,185,4748394,494984,586112,466206,561780
1111658152,3779,179,4748394,494984,584704,466206,564480
1127769056,3795,184,4748394,494984,586240,466206,563520
1143879960,3807,182,4748394,494984,583808,466206,563940
1159990864,3804,182,4748394,494984,582080,466206,565380
1176101768,3809,183,4748394,494984,590016,466206,561600
1192212672,3799,182,4748394,494984,585024,466206,561840
1208323576,3795,179,4748394,494984,577472,466206,562620
1224434480,3806,183,4748394,494984,587072,466206,563940
1240545384,3791,182,4748394,494984,592256,466206,563580
1256656288,3794,185,4748394,494984,586176,466206,562680
1272767192,3786,183,4748394,494984,587648,466206,563460
1288878096,3804,185,4748394,494984,579200,466206,563820
1304989000,3795,182,4748394,494984,582208,466206,562800
1321099904,3800,184,4748394,494984,590912,466206,562260
1337210808,3800,182,4748394,494984,584704,466206,561240
1353321712,3797,184,4748394,494984,583744,466206,561240
1369432616,3796,183,4748394,494984,589248,466206,563220
1385543520,3788,183,4748394,494984,594368,466206,562440
1401654424,3790,184,4748394,494984,583296,466206,561300
1417765328,3803,183,4748394,494984,583040,466206,563220
1433876232,3791,182,4748394,494984,588864,466206,562500
1449987136,3792,186,4748394,494984,581632,466206,565440
1466098040,3805,184,4748394,494984,586624,466206,563100
1482208944,3798,181,4748394,494984,583488,466206,564000
1498319848,3794,180,4748394,494984,593408,466206,560760
1514430752,3806,184,4748394,494984,583232,466206,562740
1530541656,3795,181,4748394,494984,578496,466206,563820
1546652560,3797,182,4748394,494984,589056,466206,562680
1562763464,3789,180,4748394,494984,590080,466206,562380
1578874368,3806,180,4748394,494984,576576,466206,564540
1594985272,3808,182,4748394,494984,578624,466206,564120
1611096176,3811,184,4748394,494984,586304,466206,562980
1627207080,3794,183,4748394,494984,582656,466206,564360
1643317984,3786,184,4748394,494984,578624,466206,563460
1659428888,3793,182,4748394,494984,587840,466206,562620
1675539792,3805,183,4748394,494984,586688,466206,563280
1691650696,3796,183,4748394,494984,595648,466206,561600
1707761600,3801,181,4748394,494984,581376,466206,565080
1723872504,3809,182,4748394,494984,594944,466206,563820
1739983408,3803,186,4748394,494984,579392,466206,562920
1756094312,3788,181,4748394,494984,586688,466206,562680
1772205216,3793,182,4748394,494984,592512,466206,562920
1788316120,3799,180,4748394,494984,582784,466206,563580
1804427024,3797,181,4748394,494984,591552,466206,562440
1820537928,3798,181,4748394,494984,585728,466206,564900
1836648832,3809,190,4748394,494984,590144,466206,563700
1852759736,3804,183,4748394,494984,592000,466206,562200
1868870640,3800,180,4748394,494984,579520,466206,562440
1884981544,3782,183,4748394,494984,588736,466206,561180
1901092448,3795,182,4748394,494984,577152,466206,562440
1917203352,3792,182,4748394,494984,583040,466206,563280
1933314256,3785,184,4748394,494984,581568,466206,562320
1949425160,3789,181,4748394,494984,589696,466206,562860
1965536064,3753,182,4748394,494984,589504,466206,561960
1981646968,3746,180,4748394,494984,593216,466206,563040
1997757872,3746,183,4748394,494984,582528,466206,563700
2013868776,3746,181,4748394,494984,588544,466206,564900
2029979680,3747,189,4748394,494984,586176,466206,563100
2046090584,3747,181,4748394,494984,588096,466206,563640
2062201488,3744,183,4748394,494984,590080,466206,562920
2078314240,3755,181,4748394,494984,594048,466206,564600
2094425144,3732,182,4748394,494984,590528,466206,562980
2110536048,3739,185,4748394,494984,585920,466206,560100
2126646952,3741,184,4748394,494984,593600,466206,564000
2142757856,3766,186,4748394,494984,582144,466206,562260
2158868760,3746,184,4748394,494984,591744,466206,564240
2174979664,3754,182,4748394,494984,592256,466206,563520
2191090568,3745,183,4748394,494984,578752,466206,564900
2207201472,3748,183,4748394,494984,590528,466206,561900
2223312376,3755,183,4748394,494984,584064,466206,563520
2239423280,3747,181,4748394,494984,590336,466206,561060
2255534184,3750,183,4748394,494984,576960,466206,561060
2271645088,3742,186,4748394,494984,585216,466206,564180
2287755992,3758,183,4748394,494984,577920,466206,562860
2303866896,3743,181,4748394,494984,592000,466206,562800
2319977800,3759,188,4748394,494984,592832,466206,561180
2336088704,3745,182,4748394,494984,587200,466206,563940
2352199608,3750,182,4748394,494984,581120,466206,562680
2368310512,3748,183,4748394,494984,579264,466206,562740
2384421416,3751,183,4748394,494984,581696,466206,562500
2400532320,3745,182,4748394,494984,596032,466206,562740
2416643224,3751,183,4748394,494984,578624,466206,561480
2432754128,3740,182,4748394,494984,592960,466206,563460
2448865032,3745,182,4748394,494984,589504,466206,560940
2464975936,3740,183,4748394,494984,580224,466206,563640
2481086840,3756,185,4748394,494984,585536,466206,562680
2497197744,3755,186,4748394,494984,584576,466206,563940
2513308648,3731,182,4748394,494984,593600,466206,562380
2529419552,3742,181,4748394,494984,580928,466206,562860
2545530456,3751,183,4748394,494984,591104,466206,563820
2561641360,3756,184,4748394,494984,589568,466206,561420
2577752264,3750,182,4748394,494984,591168,466206,561360
2593863168,3742,181,4748394,494984,596800,466206,562740
2609974072,3753,183,4748394,494984,594112,466206,562860
2626084976,3748,182,4748394,494984,592704,466206,562320
2642195880,3742,182,4748394,494984,586176,466206,565620
2658306784,3756,185,4748394,494984,586304,466206,563820
2674417688,3745,184,4748394,494984,586240,466206,563520
2690528592,3740,182,4748394,494984,589440,466206,562200
2706639496,3740,183,4748394,494984,587392,466206,561060
2722750400,3739,182,4748394,494984,586752,466206,562680
2738861304,3748,181,4748394,494984,587648,466206,564300
2754972208,3755,184,4748394,494984,594112,466206,561960
2771083112,3744,184,4748394,494984,591488,466206,563700
2787194016,3757,187,4748394,494984,592640,466206,562980
2803304920,3750,183,4748394,494984,587968,466206,561660
2819415824,3745,183,4748394,494984,587904,466206,562140
2835526728,3748,185,4748394,494984,589440,466206,564360
2851637632,3743,182,4748394,494984,588800,466206,562740
2867748536,3749,180,4748394,494984,590848,466206,565440
2883859440,3751,183,4748394,494984,593088,466206,561720
2899970344,3750,183,4748394,494984,581056,466206,565020
2916081248,3753,184,4748394,494984,585856,466206,562560
2932192152,3750,183,4748394,494984,578432,466206,562860
2948303056,3751,184,4748394,494984,588416,466206,563400
2964413960,3752,184,4748394,494984,574720,466206,565020
2980524864,3760,186,4748394,494984,581760,466206,563400
2996635768,3754,183,4748394,494984,595776,466206,562680
3012746672,3742,186,4748394,494984,583552,466206,561660
3028857576,3754,181,4748394,494984,590784,466206,563580
3044968480,3752,184,4748394,494984,581376,466206,562740
3061079384,3743,183,4748394,494984,586752,466206,561840
3077190288,3741,185,4748394,494984,590656,466206,561120
3093301192,3748,183,4748394,494984,596032,466206,564180
3109413944,3757,185,4748394,494984,591424,466206,563040
3125524848,3751,179,4748394,494984,592832,466206,562140
3141635752,3746,184,4748394,494984,588736,466206,562620
3157746656,3742,182,4748394,494984,583360,466206,563460
3173857560,3738,181,4748394,494984,585280,466206,563460
3189968464,3760,185,4748394,494984,588416,466206,564900
3206079368,3740,182,4748394,494984,594624,466206,565620
3222190272,3754,182,4748394,494984,587392,466206,562500
3238301176,3753,185,4748394,494984,592768,466206,562200
3254412080,3753,186,4748394,494984,594368,466206,567060
3270522984,3760,183,4748394,494984,583424,466206,560640
3286633888,3746,184,4748394,494984,587904,466206,563700
3302744792,3750,183,4748394,494984,577856,466206,564900
3318855696,3746,181,4748394,494984,594112,466206,563460
3334966600,3757,181,4748394,494984,577024,466206,561540
3351077504,3758,183,4748394,494984,584704,466206,563220
3367188408,3767,186,4748394,494984,587776,466206,566040
3383299312,3753,183,4748394,494984,585728,466206,561120
3399410216,3748,182,4748394,494984,593664,466206,563340
3415521120,3738,183,4748394,494984,575616,466206,562740
3431632024,3748,185,4748394,494984,588992,466206,563760
3447742928,3756,183,4748394,494984,584000,466206,564720
3463853832,3749,183,4748394,494984,593600,466206,561420
3479964736,3735,181,4748394,494984,584128,466206,564180
3496075640,3750,185,4748394,494984,584768,466206,562380
3512186544,3739,183,4748394,494984,575232,466206,562560
3528297448,3741,183,4748394,494984,577984,466206,563280
3544408352,3737,183,4748394,494984,596096,466206,562800
3560519256,3751,185,4748394,494984,582656,466206,562500
3576630160,3753,182,4748394,494984,590016,466206,561060
3592741064,3743,181,4748394,494984,592640,466206,564720
3608851968,3752,183,4748394,494984,588352,466206,560340
3624962872,3750,183,4748394,494984,575232,466206,563580
3641073776,3743,182,4748394,494984,590208,466206,565320
3657184680,3745,181,4748394,494984,585856,466206,562560
3673295584,3740,180,4748394,494984,580224,466206,561960
3689406488,3753,183,4748394,494984,582976,466206,564060
3705517392,3742,182,4748394,494984,587200,466206,564060
3721628296,3739,184,4748394,494984,578752,466206,563580
3737739200,3750,182,4748394,494984,586880,466206,565080
3753850104,3754,184,4748394,494984,585472,466206,561840
3769961008,3755,186,4748394,494984,580992,466206,562860
3786071912,3750,182,4748394,494984,588032,466206,565620
3802182816,3740,185,4748394,494984,586752,466206,565860
3818293720,3740,184,4748394,494984,592704,466206,563880
3834404624,3740,183,4748394,494984,594816,466206,561360
3850515528,3746,183,4748394,494984,590528,466206,561360
3866626432,3744,183,4748394,494984,589760,466206,563100
3882737336,3746,182,4748394,494984,591552,466206,564840
3898848240,3744,184,4748394,494984,582784,466206,563280
3914959144,3751,181,4748394,494984,581952,466206,562980
3931070048,3744,183,4748394,494984,596288,466206,561960
3947180952,3752,182,4748394,494984,579456,466206,561660
3963291856,3747,183,4748394,494984,577984,466206,564480
3979402760,3748,184,4748394,494984,586368,466206,562140
3995513664,3748,182,4748394,494984,595136,466206,563640
4011624568,3752,183,4748394,494984,591424,466206,562380
4027735472,3750,181,4748394,494984,578752,466206,562620
4043846376,3749,185,4748394,494984,590848,466206,563760
4059957280,3753,183,4748394,494984,587712,466206,560160
4076068184,3743,182,4748394,494984,582400,466206,564660
4092179088,3740,183,4748394,494984,585984,466206,562680
4108289992,3738,183,4748394,494984,588928,466206,565740
4124400896,3732,184,4748394,494984,587392,466206,565260
4140513648,3746,183,4748394,494984,592320,466206,562740
4156624552,3738,184,4748394,494984,589504,466206,563160
4172735456,3738,182,4748394,494984,595776,466206,565140
4188846360,3745,182,4748394,494984,579264,466206,562860
4204957264,3746,183,4748394,494984,575296,466206,562740
4221068168,3739,182,4748394,494984,576000,466206,564660
4237179072,3749,181,4748394,494984,585216,466206,561240
4253289976,3747,184,4748394,494984,588160,466206,562680
4269400880,3739,182,4748394,494984,584960,466206,562860
4285511784,3750,183,4748394,494984,591104,466206,562440
4301622688,3747,186,4748394,494984,594112,466206,563820
4317733592,3746,184,4748394,494984,588672,466206,563880
4333844496,3748,183,4748394,494984,593856,466206,564900
4349955400,3739,185,4748394,494984,582912,466206,564780
4366066304,3756,182,4748394,494984,579968,466206,562020
4382177208,3746,181,4748394,494984,580608,466206,563520
4398288112,3759,187,4748394,494984,592704,466206,563100
4414399016,3748,181,4748394,494984,592512,466206,564720
4430509920,3743,183,4748394,494984,578624,466206,561780
4446620824,3761,182,4748394,494984,588672,466206,562200
4462731728,3734,183,4748394,494984,597056,466206,564000
4478842632,3746,184,4748394,494984,588992,466206,564480
4494953536,3751,182,4748394,494984,591360,466206,566460
4511064440,3758,183,4748394,494984,585920,466206,562980
4527175344,3761,185,4748394,494984,592064,466206,562680
4543286248,3744,181,4748394,494984,589760,466206,563040
4559397152,3740,182,4748394,494984,588160,466206,563100
4575508056,3737,182,4748394,494984,591040,466206,562800
4591618960,3741,183,4748394,494984,588992,466206,565080
4607729864,3755,183,4748394,494984,584000,466206,564420
4623840768,3744,183,4748394,494984,582528,466206,561300
4639951672,3745,182,4748394,494984,583552,466206,564240
4656062576,3753,182,4748394,494984,583936,466206,563040
4672173480,3748,183,4748394,494984,594880,466206,565440
4688284384,3741,183,4748394,494984,576448,466206,563580
4704395288,3734,182,4748394,494984,579776,466206,562560
4720506192,3750,182,4748394,494984,575616,466206,565320
4736617096,3740,183,4748394,494984,580928,466206,562980
4752728000,3738,184,4748394,494984,588416,466206,564960
4768838904,3747,181,4748394,494984,578880,466206,562800
4784949808,3750,187,4748394,494984,577472,466206,564300
4801060712,3739,183,4748394,494984,582912,466206,562860
4817171616,3748,184,4748394,494984,587456,466206,562020
4833282520,3742,182,4748394,494984,584192,466206,561780
4849393424,3757,183,4748394,494984,585536,466206,559920
4865504328,3741,184,4748394,494984,574976,466206,563520
4881615232,3743,182,4748394,494984,595264,466206,563400
4897726136,3748,182,4748394,494984,592704,466206,562560
4913837040,3753,184,4748394,494984,590592,466206,563280
4929947944,3746,182,4748394,494984,581376,466206,561360
4946058848,3737,184,4748394,494984,583296,466206,562740
4962169752,3740,182,4748394,494984,593344,466206,562800
4978280656,3751,191,4748394,494984,589376,466206,566280
4994391560,3745,182,4748394,494984,577024,466206,562920
5010502464,3743,186,4748394,494984,590528,466206,564840
5026613368,3745,182,4748394,494984,582784,466206,564780
5042724272,3742,182,4748394,494984,592576,466206,561060
5058835176,3749,186,4748394,494984,588160,466206,562560
5074946080,3740,183,4748394,494984,587008,466206,564420
5091056984,3754,184,4748394,494984,586176,466206,562620
5107167888,3742,183,4748394,494984,577216,466206,563820
5123278792,3749,187,4748394,494984,582272,466206,563040
5139389696,3733,181,4748394,494984,589824,466206,565200
5155500600,3744,182,4748394,494984,594240,466206,561360
5171613352,3746,184,4748394,494984,583488,466206,565500
5187724256,3744,183,4748394,494984,586496,466206,564060
5203835160,3751,186,4748394,494984,583040,466206,565020
5219946064,3753,183,4748394,494984,578432,466206,562680
5236056968,3740,183,4748394,494984,587008,466206,560940
5252167872,3740,183,4748394,494984,585856,466206,563460
5268278776,3746,184,4748394,494984,592832,466206,562620
5284389680,3735,182,4748394,494984,579520,466206,564180
5300500584,3745,183,4748394,494984,589504,466206,564000
5316611488,3753,183,4748394,494984,588288,466206,566220
5332722392,3743,183,4748394,494984,584768,466206,561900
5348833296,3749,183,4748394,494984,584320,466206,563640
5364944200,3750,184,4748394,494984,581504,466206,561360
5381055104,3739,183,4748394,494984,585600,466206,562380
5397166008,3745,184,4748394,494984,586304,466206,562920
5413276912,3748,182,4748394,494984,585536,466206,563640
5429387816,3748,183,4748394,494984,589056,466206,563460
5445498720,3735,184,4748394,494984,583232,466206,561840
5461609624,3751,184,4748394,494984,586880,466206,562980
5477720528,3742,182,4748394,494984,580544,466206,562680
5493831432,3741,184,4748394,494984,581888,466206,561360
5509942336,3746,181,4748394,494984,589504,466206,564960
5526053240,3745,181,4748394,494984,592896,466206,564240
5542164144,3737,182,4748394,494984,583808,466206,561900
5558275048,3740,183,4748394,494984,582272,466206,562680
5574385952,3741,181,4748394,494984,579584,466206,563340
5590496856,3745,183,4748394,494984,581952,466206,565500
5606607760,3751,182,4748394,494984,578560,466206,562980
5622718664,3740,181,4748394,494984,583040,466206,563040
5638829568,3745,183,4748394,494984,595008,466206,562800
5654940472,3757,184,4748394,494984,593664,466206,562920
5671051376,3747,182,4748394,494984,585088,466206,563940
5687162280,3739,183,4748394,494984,580480,466206,563820
5703273184,3745,182,4748394,494984,585408,466206,563940
5719384088,3743,183,4748394,494984,591744,466206,563640
5735494992,3744,181,4748394,494984,584640,466206,562680
5751605896,3751,182,4748394,494984,588352,466206,561300
5767716800,3741,181,4748394,494984,575488,466206,565140
5783827704,3740,184,4748394,494984,580928,466206,563280
5799938608,3740,183,4748394,494984,584704,466206,561960
5816049512,3745,184,4748394,494984,576448,466206,561060
5832160416,3749,182,4748394,494984,590976,466206,562260
5848271320,3755,182,4748394,494984,581888,466206,561360
5864382224,3744,183,4748394,494984,589568,466206,563760
5880493128,3747,182,4748394,494984,578496,466206,563700
5896604032,3755,183,4748394,494984,588096,466206,561480
5912714936,3737,186,4748394,494984,592576,466206,563760
5928825840,3749,184,4748394,494984,587200,466206,562680
5944936744,3745,183,4748394,494984,586432,466206,564600
5961047648,3739,185,4748394,494984,591552,466206,562920
5977158552,3746,183,4748394,494984,584512,466206,561720
5993269456,3752,189,4748394,494984,578368,466206,562320
6009380360,3735,183,4748394,494984,586304,466206,563100
6025491264,3752,181,4748394,494984,596096,466206,560520
6041602168,3755,183,4748394,494984,588416,466206,563460
6057713072,3750,183,4748394,494984,582080,466206,562920
6073823976,3747,183,4748394,494984,584640,466206,562680
6089934880,3763,184,4748394,494984,581888,466206,563040
6106045784,3748,186,4748394,494984,583744,466206,563040
6122156688,3748,185,4748394,494984,577024,466206,564180
6138267592,3739,183,4748394,494984,591488,466206,564180
6154378496,3751,181,4748394,494984,582400,466206,561840
6170489400,3734,182,4748394,494984,581184,466206,564120
6186600304,3740,185,4748394,494984,584448,466206,563700
6202713056,3738,182,4748394,494984,593280,466206,565020
6218823960,3742,183,4748394,494984,593216,466206,564060
6234934864,3752,188,4748394,494984,590848,466206,562980
6251045768,3741,182,4748394,494984,581888,466206,561600
6267156672,3745,182,4748394,494984,580480,466206,562200
6283267576,3741,181,4748394,494984,589056,466206,561660
6299378480,3735,182,4748394,494984,585792,466206,564060
6315489384,3742,184,4748394,494984,593792,466206,561480
6331600288,3755,182,4748394,494984,594752,466206,561060
6347711192,3748,185,4748394,494984,578240,466206,563220
6363822096,3746,183,4748394,494984,584896,466206,563160
6379933000,3748,183,4748394,494984,588992,466206,563520
6396043904,3742,182,4748394,494984,578880,466206,562620
6412154808,3745,182,4748394,494984,576704,466206,564420
6428265712,3742,182,4748394,494984,585728,466206,562380
6444376616,3733,183,4748394,494984,587008,466206,564660
6460487520,3746,187,4748394,494984,590144,466206,561840
6476598424,3741,181,4748394,494984,586112,466206,563880
6492709328,3746,184,4748394,494984,587584,466206,562920
6508820232,3753,184,4748394,494984,580672,466206,564660
6524931136,3745,185,4748394,494984,592896,466206,563700
6541042040,3764,183,4748394,494984,580480,466206,561240
6557152944,3755,183,4748394,494984,586496,466206,565080
6573263848,3751,182,4748394,494984,584000,466206,563400
6589374752,3748,182,4748394,494984,590848,466206,561180
6605485656,3761,184,4748394,494984,588416,466206,561420
6621596560,3750,182,4748394,494984,581120,466206,564120
6637707464,3746,182,4748394,494984,588352,466206,562380
6653818368,3744,182,4748394,494984,580416,466206,563340
6669929272,3747,185,4748394,494984,588544,466206,562860
6686040176,3746,183,4748394,494984,592576,466206,563940
6702151080,3751,181,4748394,494984,591552,466206,561780
6718261984,3751,183,4748394,494984,592384,466206,565200
6734372888,3751,183,4748394,494984,590016,466206,564060
6750483792,3729,182,4748394,494984,592640,466206,564840
6766594696,3733,183,4748394,494984,589568,466206,562860
6782705600,3744,183,4748394,494984,590144,466206,562140
6798816504,3733,183,4748394,494984,584704,466206,563760
6814927408,3744,182,4748394,494984,577088,466206,562500
6831038312,3746,183,4748394,494984,586432,466206,562740
6847149216,3742,182,4748394,494984,586816,466206,562560
6863260120,3742,180,4748394,494984,589824,466206,562140
6879371024,3760,181,4748394,494984,591104,466206,561720
6895481928,3744,184,4748394,494984,592640,466206,561240
6911592832,3751,184,4748394,494984,581696,466206,562980
6927703736,3750,186,4748394,494984,582592,466206,565740
6943814640,3750,190,4748394,494984,594304,466206,563220
6959925544,3747,182,4748394,494984,579264,466206,561360
6976036448,3752,183,4748394,494984,576000,466206,564660
6992147352,3745,183,4748394,494984,584832,466206,564120
7008258256,3739,184,4748394,494984,589696,466206,564360
7024369160,3740,183,4748394,494984,584000,466206,561180
7040480064,3741,184,4748394,494984,584704,466206,563520
7056590968,3753,182,4748394,494984,579840,466206,561480
7072701872,3740,185,4748394,494984,594176,466206,563040
7088812776,3740,182,4748394,494984,585920,466206,563820
7104923680,3746,182,4748394,494984,590976,466206,562020
7121034584,3756,184,4748394,494984,584192,466206,561720
7137145488,3731,182,4748394,494984,585792,466206,562740
7153256392,3750,182,4748394,494984,580160,466206,564480
7169367296,3739,184,4748394,494984,579904,466206,563220
7185478200,3756,182,4748394,494984,586944,466206,559800
7201589104,3736,182,4748394,494984,587520,466206,564900
7217700008,3756,183,4748394,494984,577408,466206,561300
7233812760,3737,183,4748394,494984,592832,466206,562380
7249923664,3747,182,4748394,494984,594880,466206,562920
7266034568,3742,182,4748394,494984,579712,466206,563640
7282145472,3734,182,4748394,494984,593024,466206,561720
7298256376,3749,184,4748394,494984,596480,466206,562980
7314367280,3740,183,4748394,494984,579584,466206,564180
7330478184,3741,182,4748394,494984,591424,466206,562140
7346589088,3738,182,4748394,494984,587392,466206,568260
7362699992,3758,185,4748394,494984,581760,466206,561000
7378810896,3737,185,4748394,494984,579840,466206,565320
7394921800,3753,183,4748394,494984,583104,466206,561180
7411032704,3740,183,4748394,494984,586496,466206,561240
7427143608,3749,184,4748394,494984,591808,466206,564180
7443254512,3738,183,4748394,494984,580480,466206,562020
7459365416,3745,183,4748394,494984,581888,466206,564960
7475476320,3746,183,4748394,494984,586240,466206,563400
7491587224,3743,182,4748394,494984,588352,466206,561120
7507698128,3749,183,4748394,494984,581632,466206,562380
7523809032,3739,183,4748394,494984,592384,466206,565080
7539919936,3761,185,4748394,494984,579008,466206,565380
7556030840,3740,183,4748394,494984,593216,466206,562380
7572141744,3741,185,4748394,494984,589056,466206,563160
7588252648,3748,186,4748394,494984,579840,466206,561540
7604363552,3752,182,4748394,494984,590400,466206,564060
7620474456,3749,181,4748394,494984,582208,466206,565320
7636585360,3749,187,4748394,494984,586176,466206,562980
7652696264,3734,181,4748394,494984,582976,466206,561840
7668807168,3749,182,4748394,494984,586432,466206,564120
7684918072,3740,182,4748394,494984,593856,466206,563040
7701028976,3753,181,4748394,494984,593408,466206,563220
7717139880,3746,181,4748394,494984,592256,466206,562560
7733250784,3746,183,4748394,494984,591488,466206,566220
7749361688,3755,189,4748394,494984,594432,466206,563940
7765472592,3738,182,4748394,494984,581568,466206,563400
7781583496,3742,182,4748394,494984,587136,466206,562800
7797694400,3741,181,4748394,494984,587264,466206,566040
7813805304,3747,182,4748394,494984,584896,466206,562740
7829916208,3748,183,4748394,494984,580736,466206,564060
7846027112,3745,184,4748394,494984,578112,466206,565320
7862138016,3735,182,4748394,494984,582976,466206,560340
7878248920,3737,182,4748394,494984,585280,466206,562560
7894359824,3747,184,4748394,494984,588544,466206,561600
7910470728,3738,181,4748394,494984,592896,466206,564720
7926581632,3739,183,4748394,494984,582336,466206,564540
7942692536,3735,181,4748394,494984,589120,466206,564600
7958803440,3740,183,4748394,494984,584000,466206,562560
7974914344,3750,185,4748394,494984,594624,466206,561240
7991025248,3731,183,4748394,494984,581312,466206,563940
8007136152,3749,182,4748394,494984,588032,466206,564720
8023247056,3729,181,4748394,494984,581504,466206,564840
8039357960,3753,183,4748394,494984,592640,466206,561840
8055468864,3748,184,4748394,494984,590400,466206,562560
8071579768,3743,181,4748394,494984,579200,466206,564120
8087690672,3743,183,4748394,494984,577664,466206,564120
8103801576,3748,185,4748394,494984,580480,466206,562560
8119912480,3753,185,4748394,494984,597248,466206,562800
8136023384,3746,181,4748394,494984,588416,466206,562260
8152134288,3741,181,4748394,494984,594688,466206,562740
8168245192,3745,184,4748394,494984,595648,466206,562320
8184356096,3748,183,4748394,494984,598400,466206,563520
8200467000,3748,184,4748394,494984,586048,466206,560400
8216577904,3749,182,4748394,494984,579200,466206,567060
8232688808,3752,182,4748394,494984,578816,466206,561900
8248799712,3732,182,4748394,494984,587648,466206,562860
8264912464,3752,182,4748394,494984,591936,466206,564120
8281023368,3743,183,4748394,494984,584512,466206,559980
8297134272,3746,184,4748394,494984,586432,466206,560760
8313245176,3747,187,4748394,494984,586752,466206,562980
8329356080,3741,181,4748394,494984,583040,466206,565740
8345466984,3736,181,4748394,494984,580480,466206,561060
8361577888,3730,183,4748394,494984,588672,466206,562080
8377688792,3748,182,4748394,494984,581056,466206,561240
8393799696,3754,186,4748394,494984,585600,466206,560340
8409910600,3750,181,4748394,494984,592704,466206,564180
8426021504,3740,184,4748394,494984,592192,466206,563760
8442132408,3746,184,4748394,494984,592256,466206,561600
8458243312,3746,183,4748394,494984,584384,466206,561300
8474354216,3746,185,4748394,494984,591104,466206,562800
8490465120,3745,184,4748394,494984,594240,466206,563280
8506576024,3741,182,4748394,494984,579648,466206,562380
8522686928,3747,182,4748394,494984,584384,466206,563160
8538797832,3755,184,4748394,494984,590912,466206,563340
8554908736,3747,181,4748394,494984,581888,466206,563760
8571019640,3742,182,4748394,494984,576960,466206,563220
8587130544,3745,184,4748394,494984,592704,466206,564600
8603241448,3750,182,4748394,494984,578944,466206,562620
8619352352,3748,181,4748394,494984,592576,466206,563160
8635463256,3730,181,4748394,494984,590400,466206,562080
8651574160,3738,185,4748394,494984,588160,466206,563400
8667685064,3747,182,4748394,494984,585600,466206,561540
8683795968,3737,181,4748394,494984,581568,466206,564300
8699906872,3740,183,4748394,494984,591936,466206,564720
8716017776,3746,184,4748394,494984,591744,466206,562980
8732128680,3743,186,4748394,494984,581888,466206,563400
8748239584,3741,182,4748394,494984,583616,466206,563760
8764350488,3748,182,4748394,494984,587456,466206,563220
8780461392,3751,183,4748394,494984,576128,466206,564240
8796572296,3748,182,4748394,494984,586816,466206,561240
8812683200,3747,182,4748394,494984,589184,466206,561720
8828794104,3762,192,4748394,494984,580608,466206,562200
8844905008,3736,182,4748394,494984,589056,466206,562980
8861015912,3744,186,4748394,494984,583104,466206,562320
8877126816,3743,181,4748394,494984,592384,466206,562380
8893237720,3759,183,4748394,494984,582848,466206,560580
8909348624,3748,182,4748394,494984,594048,466206,561060
8925459528,3737,182,4748394,494984,583104,466206,564360
8941570432,3747,183,4748394,494984,590144,466206,562800
8957681336,3752,184,4748394,494984,575872,466206,563040
8973792240,3745,183,4748394,494984,584064,466206,562860
8989903144,3746,180,4748394,494984,590144,466206,562020
9006014048,3737,182,4748394,494984,589568,466206,560880
9022124952,3739,181,4748394,494984,586816,466206,562680
9038235856,3750,183,4748394,494984,581824,466206,561000
9054346760,3737,185,4748394,494984,584256,466206,562140
9070457664,3744,183,4748394,494984,585280,466206,561660
9086568568,3750,182,4748394,494984,588032,466206,563340
9102679472,3734,182,4748394,494984,590272,466206,562860
9118790376,3730,181,4748394,494984,580928,466206,561960
9134901280,3745,184,4748394,494984,603712,466206,563340
9151012184,3733,187,4748394,494984,594432,466206,565320
9167123088,3738,182,4748394,494984,577792,466206,562080
9183233992,3755,184,4748394,494984,595264,466206,562080
9199344896,3750,182,4748394,494984,593984,466206,564480
9215455800,3745,184,4748394,494984,587072,466206,561180
9231566704,3749,182,4748394,494984,583488,466206,563520
9247677608,3747,183,4748394,494984,589440,466206,561060
9263788512,3742,183,4748394,494984,577344,466206,563640
9279899416,3745,180,4748394,494984,584512,466206,561060
9296012168,3747,182,4748394,494984,598336,466206,562920
9312123072,3748,184,4748394,494984,582848,466206,563880
9328233976,3743,182,4748394,494984,585024,466206,563640
9344344880,3735,182,4748394,494984,588224,466206,563460
9360455784,3756,183,4748394,494984,586112,466206,562560
9376566688,3749,182,4748394,494984,590400,466206,561960
9392677592,3740,181,4748394,494984,591232,466206,564540
9408788496,3738,183,4748394,494984,584256,466206,563280
9424899400,3739,183,4748394,494984,584128,466206,562560
9441010304,3739,183,4748394,494984,595392,466206,561480
9457121208,3746,183,4748394,494984,591808,466206,563940
9473232112,3744,181,4748394,494984,575104,466206,563040
9489343016,3739,185,4748394,494984,585664,466206,564660
9505453920,3737,180,4748394,494984,579712,466206,564000
9521564824,3739,182,4748394,494984,583552,466206,561600
9537675728,3739,181,4748394,494984,587456,466206,563700
9553786632,3736,183,4748394,494984,586688,466206,561900
9569897536,3746,182,4748394,494984,582272,466206,563460
9586008440,3741,181,4748394,494984,577024,466206,561960
9602119344,3737,184,4748394,494984,584704,466206,564060
9618230248,3743,185,4748394,494984,581696,466206,561900
9634341152,3738,181,4748394,494984,583040,466206,565380
9650452056,3748,182,4748394,494984,581440,466206,563340
9666562960,3750,185,4748394,494984,590848,466206,561960
9682673864,3751,184,4748394,494984,576640,466206,563160
9698784768,3739,180,4748394,494984,587072,466206,562080
9714895672,3741,187,4748394,494984,590912,466206,563340
9731006576,3747,184,4748394,494984,586496,466206,562200
9747117480,3743,183,4748394,494984,578752,466206,563340
9763228384,3745,183,4748394,494984,577216,466206,563280
9779339288,3748,182,4748394,494984,588736,466206,560880
9795450192,3735,185,4748394,494984,586944,466206,564900
9811561096,3750,183,4748394,494984,579136,466206,562980
9827672000,3751,183,4748394,494984,584704,466206,562560
9843782904,3750,185,4748394,494984,589056,466206,562800
9859893808,3744,182,4748394,494984,579712,466206,562860
9876004712,3757,183,4748394,494984,591552,466206,562920
9892115616,3741,182,4748394,494984,581376,466206,560760
9908226520,3740,182,4748394,494984,595328,466206,562260
9924337424,3754,187,4748394,494984,590080,466206,561840
9940448328,3738,182,4748394,494984,593408,466206,561900
9956559232,3755,181,4748394,494984,589120,466206,561420
9972670136,3741,182,4748394,494984,584960,466206,561000
9988781040,3745,183,4748394,494984,578304,466206,562260
10004891944,3745,182,4748394,494984,584640,466206,563820
10021002848,3745,184,4748394,494984,587776,466206,562080
10037113752,3738,181,4748394,494984,592256,466206,563280
10053224656,3745,181,4748394,494984,585792,466206,562260
10069335560,3735,183,4748394,494984,581760,466206,563700
10085446464,3746,184,4748394,494984,591488,466206,562320
10101557368,3742,183,4748394,494984,585536,466206,563640
10117668272,3728,183,4748394,494984,583680,466206,561600
10133779176,3744,182,4748394,494984,593664,466206,563220
10149890080,3728,183,4748394,494984,586048,466206,562080
10166000984,3748,184,4748394,494984,581952,466206,564240
10182111888,3749,182,4748394,494984,579520,466206,561960
10198222792,3742,184,4748394,494984,591168,466206,560400
10214333696,3748,185,4748394,494984,576256,466206,564840
10230444600,3745,183,4748394,494984,582208,466206,562860
10246555504,3738,184,4748394,494984,587648,466206,560100
10262666408,3753,187,4748394,494984,589888,466206,560880
10278777312,3740,182,4748394,494984,596416,466206,562560
10294888216,3739,183,4748394,494984,583488,466206,562680
10310999120,3739,185,4748394,494984,588608,466206,564540
10327111872,3741,182,4748394,494984,598400,466206,564480
10343222776,3736,183,4748394,494984,581696,466206,561900
10359333680,3736,183,4748394,494984,589248,466206,562440
10375444584,3745,183,4748394,494984,583296,466206,562680
10391555488,3752,183,4748394,494984,594496,466206,562980
10407666392,3753,184,4748394,494984,591296,466206,561960
10423777296,3749,185,4748394,494984,576192,466206,562260
10439888200,3748,181,4748394,494984,575296,466206,560760
10455999104,3736,182,4748394,494984,581440,466206,562560
10472110008,3750,183,4748394,494984,581888,466206,562560
10488220912,3732,182,4748394,494984,582016,466206,562200
10504331816,3734,182,4748394,494984,578112,466206,564180
10520442720,3738,183,4748394,494984,592640,466206,563340
10536553624,3751,183,4748394,494984,591296,466206,562560
10552664528,3733,183,4748394,494984,589120,466206,564720
10568775432,3738,186,4748394,494984,584256,466206,561900
10584886336,3737,182,4748394,494984,581120,466206,563340
10600997240,3743,181,4748394,494984,586496,466206,563460
10617108144,3737,186,4748394,494984,588160,466206,562440
10633219048,3740,183,4748394,494984,584576,466206,560040
10649329952,3743,183,4748394,494984,585792,466206,565140
10665440856,3736,184,4748394,494984,584960,466206,562440
10681551760,3748,181,4748394,494984,584000,466206,564000
10697662664,3745,183,4748394,494984,581376,466206,563100
10713773568,3743,182,4748394,494984,581504,466206,562200
10729884472,3731,182,4748394,494984,587456,466206,564780
10745995376,3753,186,4748394,494984,592128,466206,562800
10762106280,3749,184,4748394,494984,581888,466206,562860
10778217184,3753,183,4748394,494984,588352,466206,562920
10794328088,3747,182,4748394,494984,584768,466206,561660
10810438992,3740,184,4748394,494984,590208,466206,562080
10826549896,3742,187,4748394,494984,581696,466206,561060
10842660800,3742,183,4748394,494984,591808,466206,562320
10858771704,3745,184,4748394,494984,584640,466206,562680
10874882608,3757,184,4748394,494984,579072,466206,560760
10890993512,3753,183,4748394,494984,590080,466206,562500
10907104416,3748,184,4748394,494984,595136,466206,563460
10923215320,3752,183,4748394,494984,596352,466206,564120
10939326224,3736,184,4748394,494984,590976,466206,562800
10955437128,3758,187,4748394,494984,581632,466206,561540
10971548032,3757,184,4748394,494984,583552,466206,561000
10987658936,3753,187,4748394,494984,580032,466206,563460
11003769840,3741,185,4748394,494984,596160,466206,563460
11019880744,3744,182,4748394,494984,576832,466206,564240
11035991648,3754,183,4748394,494984,581248,466206,566100
11052102552,3746,186,4748394,494984,591936,466206,561480
11068213456,3734,182,4748394,494984,585536,466206,561120
11084324360,3740,182,4748394,494984,592000,466206,561840
11100435264,3747,184,4748394,494984,583872,466206,560280
11116546168,3749,183,4748394,494984,581824,466206,564180
11132657072,3751,184,4748394,494984,590528,466206,561420
11148767976,3739,181,4748394,494984,582848,466206,563160
11164878880,3732,180,4748394,494984,582528,466206,562740
11180989784,3739,181,4748394,494984,585984,466206,563220
11197100688,3747,184,4748394,494984,585792,466206,560880
11213211592,3750,184,4748394,494984,583040,466206,563220
11229322496,3744,184,4748394,494984,585088,466206,561840
11245433400,3740,182,4748394,494984,581824,466206,561300
11261544304,3748,186,4748394,494984,590400,466206,562440
11277655208,3730,183,4748394,494984,589248,466206,562740
11293766112,3737,185,4748394,494984,594112,466206,562920
11309877016,3749,184,4748394,494984,580224,466206,562260
11325987920,3766,184,4748394,494984,586304,466206,561120
11342098824,3750,183,4748394,494984,579968,466206,563160
11358211576,3754,186,4748394,494984,576128,466206,560820
11374322480,3738,182,4748394,494984,592960,466206,564360
11390433384,3748,184,4748394,494984,589632,466206,559260
11406544288,3724,182,4748394,494984,590464,466206,563700
11422655192,3736,183,4748394,494984,588224,466206,561180
11438766096,3746,181,4748394,494984,587264,466206,561300
11454877000,3739,180,4748394,494984,581952,466206,566280
11470987904,3746,181,4748394,494984,595456,466206,559320
11487098808,3740,183,4748394,494984,588928,466206,564420
11503209712,3756,182,4748394,494984,580736,466206,560820
11519320616,3743,184,4748394,494984,579200,466206,562080


==> benchmarks/wator_heap_scale_soaalloc_cub.csv <==
273887392,4391,304,4748394,494984,587712,466206,527280
289998296,4409,304,4748394,494984,582912,466206,528600
306109200,4436,307,4748394,494984,590592,466206,529080
322220104,4447,306,4748394,494984,580928,466206,530820
338331008,4509,307,4748394,494984,596224,466206,530100
354441912,4551,307,4748394,494984,578368,466206,532080
370552816,4566,308,4748394,494984,582592,466206,534540
386663720,4620,309,4748394,494984,576960,466206,532980
402774624,4699,312,4748394,494984,583232,466206,533880
418885528,4699,307,4748394,494984,599936,466206,537300
434996432,4752,308,4748394,494984,588672,466206,537480
451107336,4782,308,4748394,494984,578176,466206,538140
467218240,4801,309,4748394,494984,591168,466206,538500
483329144,4870,308,4748394,494984,577536,466206,540360
499440048,4861,313,4748394,494984,586880,466206,540540
515550952,4883,309,4748394,494984,596800,466206,541020
531661856,4897,307,4748394,494984,586176,466206,543720
547772760,4930,309,4748394,494984,582272,466206,542880
563883664,4946,313,4748394,494984,587328,466206,544800
579994568,4950,307,4748394,494984,587328,466206,542820
596105472,4960,306,4748394,494984,581568,466206,544740
612216376,5032,312,4748394,494984,577856,466206,544800
628327280,5024,308,4748394,494984,584960,466206,545880
644438184,5065,307,4748394,494984,577728,466206,544320
660549088,5105,306,4748394,494984,578432,466206,545640
676659992,5114,311,4748394,494984,592832,466206,547380
692770896,5168,309,4748394,494984,599616,466206,548400
708881800,5142,307,4748394,494984,585088,466206,548400
724992704,5176,309,4748394,494984,585728,466206,549840
741103608,5169,307,4748394,494984,591168,466206,549360
757214512,5140,307,4748394,494984,584576,466206,550260
773325416,5090,306,4748394,494984,586240,466206,549360
789436320,5050,307,4748394,494984,593664,466206,550860
805547224,4992,306,4748394,494984,583040,466206,549540
821658128,4961,306,4748394,494984,599808,466206,550500
837769032,4876,306,4748394,494984,583232,466206,552840
853879936,4808,309,4748394,494984,577664,466206,550980
869990840,4706,307,4748394,494984,583808,466206,551160
886101744,4623,309,4748394,494984,579392,466206,551760
902212648,4527,306,4748394,494984,579712,466206,552840
918323552,4425,308,4748394,494984,583808,466206,552900
934434456,4332,304,4748394,494984,591680,466206,552600
950545360,4222,305,4748394,494984,592640,466206,552000
966656264,4130,307,4748394,494984,579712,466206,553860
982767168,4036,306,4748394,494984,592640,466206,551580
998878072,3954,306,4748394,494984,593536,466206,551520
1014988976,3899,306,4748394,494984,589312,466206,552480
1031099880,3889,306,4748394,494984,590720,466206,552780
1047214536,4010,398,4748394,494984,584832,466206,552180
1063325440,4013,396,4748394,494984,583168,466206,551880
1079436344,4010,397,4748394,494984,580288,466206,551100
1095547248,4005,398,4748394,494984,589824,466206,551580
1111658152,4017,395,4748394,494984,588416,466206,552480
1127769056,4018,401,4748394,494984,583104,466206,552900
1143879960,4007,397,4748394,494984,588928,466206,551280
1159990864,4011,398,4748394,494984,582208,466206,551820
1176101768,4031,401,4748394,494984,579200,466206,553320
1192212672,4033,401,4748394,494984,597056,466206,552180
1208323576,4011,397,4748394,494984,588928,466206,552840
1224434480,4027,404,4748394,494984,594496,466206,550140
1240545384,4014,400,4748394,494984,588032,466206,553560
1256656288,4009,400,4748394,494984,575296,466206,551280
1272767192,4024,400,4748394,494984,585920,466206,552960
1288878096,4022,402,4748394,494984,584576,466206,553560
1304989000,4014,400,4748394,494984,585088,466206,552720
1321099904,4019,399,4748394,494984,589504,466206,553620
1337210808,4021,399,4748394,494984,587840,466206,550800
1353321712,4013,398,4748394,494984,586304,466206,553920
1369432616,4031,418,4748394,494984,590464,466206,553200
1385543520,4014,397,4748394,494984,590016,466206,551940
1401654424,4017,398,4748394,494984,582400,466206,552720
1417765328,4027,399,4748394,494984,579648,466206,552780
1433876232,4010,401,4748394,494984,575744,466206,551580
1449987136,4022,398,4748394,494984,587136,466206,551640
1466098040,4010,398,4748394,494984,580160,466206,552540
1482208944,4019,400,4748394,494984,583872,466206,552240
1498319848,4023,400,4748394,494984,594240,466206,552660
1514430752,4020,404,4748394,494984,583296,466206,552540
1530541656,4004,396,4748394,494984,592192,466206,552840
1546652560,4011,400,4748394,494984,580096,466206,551880
1562763464,4006,399,4748394,494984,575872,466206,553980
1578874368,4018,399,4748394,494984,582528,466206,552180
1594985272,4016,399,4748394,494984,582272,466206,552420
1611096176,4017,398,4748394,494984,583168,466206,552240
1627207080,4008,398,4748394,494984,592832,466206,551100
1643317984,4007,401,4748394,494984,583424,466206,552480
1659428888,4006,396,4748394,494984,585088,466206,553080
1675539792,4018,401,4748394,494984,579904,466206,551640
1691650696,4012,402,4748394,494984,583360,466206,550680
1707761600,4005,398,4748394,494984,592960,466206,551640
1723872504,4015,397,4748394,494984,592960,466206,553140
1739983408,4010,397,4748394,494984,588096,466206,551280
1756094312,4009,398,4748394,494984,585088,466206,551280
1772205216,4019,402,4748394,494984,582336,466206,551340
1788316120,4016,402,4748394,494984,584384,466206,551280
1804427024,4027,395,4748394,494984,581184,466206,550320
1820537928,4011,397,4748394,494984,593600,466206,552780
1836648832,4010,402,4748394,494984,577920,466206,552420
1852759736,4011,399,4748394,494984,579456,466206,552600
1868870640,4019,397,4748394,494984,585792,466206,552000
1884981544,4002,399,4748394,494984,582464,466206,552240
1901092448,4005,404,4748394,494984,588416,466206,551520
1917203352,4007,397,4748394,494984,585920,466206,552240
1933314256,4022,398,4748394,494984,588992,466206,552360
1949425160,4020,399,4748394,494984,588160,466206,551220
1965536064,3969,401,4748394,494984,587200,466206,551340
1981646968,3964,398,4748394,494984,582592,466206,552240
1997757872,3966,398,4748394,494984,592512,466206,551520
2013868776,3962,397,4748394,494984,590336,466206,551880
2029979680,3961,401,4748394,494984,583616,466206,555300
2046090584,3966,400,4748394,494984,585792,466206,551760
2062201488,3969,399,4748394,494984,585408,466206,552060
2078314240,3965,397,4748394,494984,585088,466206,552840
2094425144,3964,399,4748394,494984,602432,466206,551700
2110536048,3967,397,4748394,494984,596288,466206,552120
2126646952,3973,402,4748394,494984,595584,466206,551580
2142757856,3968,397,4748394,494984,583680,466206,552480
2158868760,3962,401,4748394,494984,591360,466206,552660
2174979664,3954,399,4748394,494984,583168,466206,553140
2191090568,3967,399,4748394,494984,584384,466206,554280
2207201472,3964,398,4748394,494984,578240,466206,552960
2223312376,3966,398,4748394,494984,577792,466206,553380
2239423280,3970,404,4748394,494984,585088,466206,552300
2255534184,3970,401,4748394,494984,581760,466206,551760
2271645088,3968,400,4748394,494984,589184,466206,552120
2287755992,3979,404,4748394,494984,588736,466206,552240
2303866896,3971,398,4748394,494984,585152,466206,551280
2319977800,3955,399,4748394,494984,581568,466206,552840
2336088704,3964,397,4748394,494984,582400,466206,552600
2352199608,3961,399,4748394,494984,590400,466206,551760
2368310512,3959,397,4748394,494984,582592,466206,551640
2384421416,3967,398,4748394,494984,592704,466206,551580
2400532320,3969,406,4748394,494984,588928,466206,551280
2416643224,3964,397,4748394,494984,591296,466206,551520
2432754128,3977,398,4748394,494984,580800,466206,551580
2448865032,3962,400,4748394,494984,582272,466206,553440
2464975936,3958,398,4748394,494984,595008,466206,552300
2481086840,3964,396,4748394,494984,580480,466206,550980
2497197744,3966,398,4748394,494984,586624,466206,552000
2513308648,3965,401,4748394,494984,587008,466206,552300
2529419552,3963,399,4748394,494984,583680,466206,552120
2545530456,3965,398,4748394,494984,588992,466206,552000
2561641360,3962,397,4748394,494984,592384,466206,551520
2577752264,3969,404,4748394,494984,589120,466206,551460
2593863168,3968,406,4748394,494984,576064,466206,551160


==> benchmarks/wator_mallocmc_scaling.csv <==
32,707,575,0,61129,6931,0,7201,0
64,1039,878,0,119167,14150,0,13781,0
96,1418,1211,0,176953,20974,0,20286,0
128,1743,1488,0,236398,28305,0,27160,0
160,1975,1664,0,293320,35866,0,33270,0
192,2268,1898,0,364476,42109,0,42553,0
224,2741,2304,0,414646,48475,0,48233,0
256,3387,2870,0,465154,56191,0,53107,0
288,4481,3893,0,521248,63006,0,59540,0
320,5610,4936,0,581478,72209,0,65476,0
352,6474,5663,0,651041,78009,0,74790,0
384,7303,6362,0,718388,87499,0,81663,0
416,8268,7193,0,762416,89536,0,88306,0
448,9454,8018,0,835179,100941,0,95358,0
480,10637,8887,0,914727,113632,0,103340,0
512,11907,9928,0,963906,119081,0,108948,0
544,13571,11278,0,1006457,125169,0,113290,0
576,15426,13072,0,1066503,125999,0,123271,0
608,17192,14538,0,1159350,142284,0,131581,0
640,18690,15766,0,1156964,139325,0,132388,0
672,20303,17111,0,1244262,152786,0,140977,0
704,21614,18394,0,1299140,157135,0,148135,0
736,23557,19814,0,1359088,163122,0,155695,0
768,25213,21316,0,1419015,170040,0,162811,0
800,27508,23009,0,1495511,183390,0,169510,0
832,29994,25167,0,1556232,190172,0,176550,0
864,32341,27165,0,1618058,197604,0,183447,0
896,34867,29406,0,1674505,201624,0,191605,0
928,37037,31266,0,1714077,208114,0,195282,0
960,39381,33151,0,1777856,217751,0,201607,0
992,41455,34948,0,1833604,221345,0,209193,0
1024,43985,37272,0,1900146,229258,0,217014,0
1056,46580,39307,0,1953736,237828,0,222146,0
1088,49177,41843,0,2028969,248098,0,230243,0
1120,52048,44440,0,2067148,251502,0,235059,0
1152,55017,46869,0,2124033,256880,0,242523,0
1184,58247,49518,0,2190386,263727,0,250630,0
1216,61024,52197,0,2234024,271785,0,254169,0
1248,63829,54660,0,2296614,274925,0,263310,0
1280,66666,57285,0,2361467,286266,0,268962,0
1312,69516,59956,0,2410766,291188,0,275334,0
1344,72544,62645,0,2466024,296518,0,282038,0
1376,76488,65500,0,2556648,307053,0,292820,0
1408,79273,68674,0,2600606,311794,0,298395,0
1440,83685,71820,0,2670295,323637,0,304125,0
1472,89104,75236,0,2698729,321662,0,310219,0
1504,98569,78231,0,2784030,339579,0,316226,0
1536,99807,81331,0,2852976,347221,0,324385,0
1568,108794,84234,0,2927159,351570,0,335002,0
1600,112100,87701,0,2968248,360580,0,337585,0
1632,112303,91201,0,3026739,365577,0,345590,0



==> benchmarks/wator_soaalloc_scaling.csv <==
458,164,1031099880,61129,5919,7936,6196,7320
525,165,1031099880,119167,12084,15296,11845,14340
494,155,1031099880,176953,18046,22400,17545,21060
547,152,1031099880,236398,24155,29888,23419,27420
377,124,1031099880,293320,30956,36160,28636,33960
369,117,1031099880,364476,36036,45696,36624,41640
380,115,1031099880,414646,41662,51712,41380,48780
404,113,1031099880,465154,48488,57216,45670,57420
437,112,1031099880,521248,54516,64704,51100,64080
487,112,1031099880,581478,62478,81408,56292,70500
525,113,1031099880,651041,67216,80128,64199,78840
559,114,1031099880,718388,75252,89152,70376,86100
607,116,1031099880,762416,77216,93888,75824,93420
650,116,1031099880,835179,86999,102144,82026,100200
689,114,1031099880,914727,97576,116544,88857,107640
732,116,1031099880,963906,102174,123392,93912,113760
780,116,1031099880,1006457,107659,127744,97640,121440
825,118,1031099880,1066503,108170,130880,105999,127920
870,119,1031099880,1159350,122396,145408,113166,135240
927,118,1031099880,1156964,119979,140928,113861,142980
969,118,1031099880,1244262,131485,159616,121401,151140
1016,118,1031099880,1299140,135199,157184,127649,156780
1068,121,1031099880,1359088,140085,163712,134119,163260
1101,119,1031099880,1419015,145867,171648,140202,171480
1142,120,1031099880,1495511,157543,186560,146126,178380
1198,120,1031099880,1556232,163648,194304,152184,185880
1245,121,1031099880,1618058,169979,199040,158303,193680
1294,120,1031099880,1674505,172907,202432,165112,198180
1342,123,1031099880,1714077,178946,209600,168177,207660
1386,122,1031099880,1777856,187454,229184,173642,214440
1428,121,1031099880,1833604,190282,224320,180394,222000
1475,128,1031099880,1900146,197541,234432,186789,230040
1519,124,1031099880,1953736,204846,239232,191314,236460
1572,124,1031099880,2028969,213511,253184,198348,243060
1616,123,1031099880,2067148,216484,261824,202528,251160
1658,124,1031099880,2124033,221175,268864,208644,257640
1707,124,1031099880,2190386,227146,272064,215564,263700
1753,125,1031099880,2234024,234174,278400,218786,272640
1797,126,1031099880,2296614,236429,276992,226761,277440
1850,126,1031099880,2361467,246660,287552,231641,284880
1898,127,1031099880,2410766,250577,302208,237005,291480
1944,126,1031099880,2466024,255414,310784,242826,298200
1991,130,1031099880,2556648,264258,307520,251982,303840
2041,127,1031099880,2600606,268063,313408,256631,312720
2078,128,1031099880,2670295,278562,327552,262087,320100
2132,128,1031099880,2698729,276973,324864,266830,326280
2180,131,1031099880,2784030,292487,343936,272367,333840
2221,129,1031099880,2852976,299061,358016,279399,340680
2269,129,1031099880,2927159,302595,353344,288482,345180
2319,130,1031099880,2968248,310122,363456,291126,355740
2367,131,1031099880,3026739,314282,370176,297699,362280
2411,129,1031099880,3090546,321628,391296,303666,370740
2447,132,1031099880,3139193,327766,386752,307985,376020
2499,132,1031099880,3211073,331307,394368,316736,382260
2544,132,1031099880,3259383,339470,394432,320139,391140
2600,133,1031099880,3326526,345632,408576,327090,396180
2640,132,1031099880,3379237,348451,405760,333412,404640
2683,132,1031099880,3434298,355411,423808,338295,411540
2729,134,1031099880,3494614,361885,428864,344137,417600
2784,133,1031099880,3556186,370740,433920,349138,426720
2810,133,1031099880,3610049,376596,449344,354323,432960
2872,136,1031099880,3669826,381754,448192,360652,440160
2926,136,1031099880,3748690,391452,456704,367762,445980
2961,133,1031099880,3796423,397157,474944,372136,455100
3014,136,1031099880,3855668,396197,463232,381011,459180
3055,138,1031099880,3931294,408255,484608,386647,465660
3108,136,1031099880,3980722,412285,486592,391981,471600
3154,140,1031099880,4013286,418718,486272,393876,483300
3193,136,1031099880,4087057,423741,503744,402262,489960
3244,138,1031099880,4132974,429186,502528,406488,496140
3283,138,1031099880,4218984,441462,522688,413514,504180
3338,138,1031099880,4276227,447586,525632,419067,512220
3380,137,1031099880,4319715,453276,544256,422841,518220
3437,139,1031099880,4383596,458248,543488,429836,522300
3479,138,1031099880,4441591,463785,558528,435748,532020
3522,140,1031099880,4500598,471666,551040,440800,539760
3570,141,1031099880,4562100,474620,567936,448320,543540
3616,140,1031099880,4623520,485403,575744,452473,551640
3651,141,1031099880,4672621,489100,581568,457903,558000
3716,141,1031099880,4748394,494984,582400,466206,565020
3753,143,1031099880,4793824,502768,583616,469360,573180
3789,140,1031099880,4857532,507904,598144,476260,577740
3850,141,1031099880,4934375,515092,620352,484157,583260
3896,142,1031099880,4992413,523560,629568,488819,592260
3933,142,1031099880,5031500,524325,610176,494075,599820
3972,144,1031099880,5095905,530279,633152,500724,605880
4035,143,1031099880,5141802,535099,623424,505215,613980
4066,144,1031099880,5221626,543444,637376,513042,619320
4115,144,1031099880,5260299,547781,646592,516708,629100
4169,143,1031099880,5311426,554755,656448,521023,633360
4224,143,1031099880,5373621,560271,659904,527544,642180
4256,145,1031099880,5425771,564240,679424,533293,648540
4306,145,1031099880,5506493,573953,677888,540662,656400
4361,144,1031099880,5570878,579996,695104,547270,663480
4393,147,1031099880,5648766,590001,701952,554109,668580
4448,147,1031099880,5662378,592233,708480,555097,680280
4502,146,1031099880,5757712,603291,712768,563977,683040
4538,145,1031099880,5793240,606218,703296,567798,692340
4578,146,1031099880,5861865,612741,723776,574806,703620
4638,145,1031099880,5925213,620802,733824,580401,704520
4677,148,1031099880,5983527,625939,742336,586530,716760
4712,149,1031099880,6050893,629177,743808,594766,722700
4773,147,1031099880,6089893,634127,738496,598216,728640
4819,154,1031099880,6153996,640125,750720,604803,738660
4861,148,1031099880,6219189,646820,777280,611247,742140
4922,148,1031099880,6281147,653188,771392,617369,746640
4947,149,1031099880,6337913,659426,776768,622805,755820
4993,148,1031099880,6414815,669723,791488,629378,764940
5064,148,1031099880,6467300,673232,804416,635372,767940
5096,150,1031099880,6506197,676554,800064,639505,777900
5129,150,1031099880,6588251,688748,822912,646001,781680
5177,150,1031099880,6616708,685755,824512,651349,792480
5243,152,1031099880,6676063,696118,814016,655387,798360
5285,151,1031099880,6746072,704542,823296,661778,803520
5317,152,1031099880,6815264,710316,829824,669188,809280
5356,150,1031099880,6871162,716610,838528,674476,823020
5427,158,1031099880,6940083,724074,851776,681123,822240
5465,153,1031099880,6990597,726660,846784,687231,832080
5508,152,1031099880,7049881,735338,863680,691981,843420
5560,152,1031099880,7111026,743269,867136,697317,845940
5614,153,1031099880,7178915,752363,880832,703118,849540
5656,153,1031099880,7203660,753756,886656,706056,863700
5695,153,1031099880,7282527,759892,895232,714693,866220
5742,153,1031099880,7366188,768466,907712,722970,875340
5785,153,1031099880,7407777,770226,911616,728157,881340
5841,158,1031099880,7469193,778476,919616,733395,890520
5888,155,1031099880,7534326,785809,922624,739557,897660
5914,157,1031099880,7575574,789840,930112,743722,905100
5977,156,1031099880,7632093,792001,941056,750870,913380
6022,157,1031099880,7695519,799339,948096,756786,915060
6058,156,1031099880,7767200,811440,947840,761840,927540
6123,157,1031099880,7811544,814151,960448,767013,934140
6174,156,1031099880,7877129,820188,964672,773795,937920
6222,157,1031099880,7938281,825599,959168,780212,949200
6249,159,1031099880,7986303,832427,982784,784146,954420
6296,158,1031099880,8044257,839334,987520,789465,960300
6359,159,1031099880,8117935,846041,997760,797116,967380
6400,162,1031099880,8181449,854183,1003584,802700,976680
6438,160,1031099880,8209298,852483,999808,807407,984120
6467,160,1031099880,8302695,867926,1016000,814131,992160
6518,159,1031099880,8358287,871759,1018496,820430,993780
6577,162,1031099880,8392614,874155,1041664,824307,1002300
6613,161,1031099880,8467129,882275,1038592,831472,1009560
6682,162,1031099880,8560267,889787,1036800,841558,1018620
6717,161,1031099880,8582810,897145,1059072,841625,1020900
6784,164,1031099880,8636561,905129,1055616,845882,1032540
6807,164,1031099880,8687361,903776,1064256,853719,1037580
6849,164,1031099880,8779028,913369,1085184,862703,1041480
6905,166,1031099880,8831513,916892,1087744,868691,1049160
6953,164,1031099880,8888406,926544,1087936,872682,1056420
6990,165,1031099880,8966257,936105,1094400,879706,1067820
7043,166,1031099880,9024255,938857,1120704,886812,1074360
7082,164,1031099880,9075664,945316,1113280,891388,1079940
7133,169,1031099880,9124472,951384,1111360,895760,1090500
7182,168,1031099880,9185863,956541,1126912,902320,1090320
7225,168,1031099880,9238735,965226,1127552,906151,1100580
7277,165,1031099880,9293576,970071,1126912,911909,1106700
7320,167,1031099880,9374502,977234,1142656,920400,1112640
7376,170,1031099880,9438333,982376,1148224,927315,1120200
7413,168,1031099880,9485307,987177,1160128,931968,1125120
7465,168,1031099880,9526257,992917,1166080,935358,1132260
7496,170,1031099880,9601828,1002355,1180928,942109,1144740
7538,168,1031099880,9655436,1004010,1177344,949058,1146720
7589,169,1031099880,9723945,1013355,1181952,954840,1154280
7654,171,1031099880,9803853,1021014,1197568,962973,1159200
7685,169,1031099880,9837060,1020827,1186624,967797,1169340
7742,170,1031099880,9924560,1033945,1209472,974675,1177920
7780,172,1031099880,9933660,1032111,1205696,976761,1177680
7838,170,1031099880,10024004,1044903,1222464,984185,1191900
7865,171,1031099880,10086787,1049313,1228992,991264,1196280
7906,171,1031099880,10159418,1057799,1238720,998003,1207380
7944,171,1031099880,10201366,1063552,1235072,1001530,1206780
8018,171,1031099880,10277082,1072266,1247808,1008612,1220100
8051,171,1031099880,10300472,1071966,1274176,1012082,1226340
8097,174,1031099880,10379927,1080559,1262400,1019750,1232100
8147,172,1031099880,10433269,1086561,1286592,1024798,1241940
8190,173,1031099880,10480268,1089023,1265920,1030457,1246680
8252,172,1031099880,10518670,1089387,1282240,1035787,1252740
8278,173,1031099880,10617906,1104982,1292992,1043280,1262700
8320,175,1031099880,10660832,1108401,1294336,1047947,1268160
8368,174,1031099880,10728948,1115599,1307456,1054593,1277700
8425,173,1031099880,10790896,1123786,1315008,1059934,1284720
8478,174,1031099880,10847959,1128198,1319616,1066195,1287720
8549,176,1031099880,10911169,1135296,1320576,1072183,1297020
8560,175,1031099880,10967206,1141158,1329984,1077676,1305300
8608,177,1031099880,11014266,1143477,1344256,1083405,1312080
8653,176,1031099880,11082412,1153387,1355584,1088893,1321920
8694,177,1031099880,11152075,1161208,1368960,1095493,1330560
8739,175,1031099880,11219140,1165860,1363328,1103080,1334940
8781,177,1031099880,11282972,1175760,1371776,1107956,1337940
8832,177,1031099880,11332593,1175610,1386880,1115109,1341540
8883,180,1031099880,11379646,1184117,1381568,1118185,1355400
8965,180,1031099880,11434064,1186623,1389120,1124885,1363260
8971,180,1031099880,11494465,1195125,1388800,1129870,1369800
9049,180,1031099880,11568320,1203417,1403200,1136867,1373520
9104,180,1031099880,11639854,1208735,1415360,1144807,1377840
9114,180,1031099880,11683646,1215098,1411840,1148336,1395360
9172,180,1031099880,11750592,1220135,1429376,1155741,1395480
9205,179,1031099880,11807084,1229196,1431552,1159928,1408620
9252,181,1031099880,11884057,1233751,1442112,1168972,1410900
9290,181,1031099880,11932008,1239146,1449728,1173510,1423500
9325,181,1031099880,12018814,1248948,1457792,1181710,1430040
9390,181,1031099880,12045587,1250485,1484736,1184876,1432680
9442,182,1031099880,12111603,1260952,1471616,1189821,1434480
9490,182,1031099880,12181294,1264972,1477632,1198054,1444080
9533,183,1031099880,12224330,1270705,1482752,1201745,1456740
9576,183,1031099880,12304201,1280685,1493120,1208878,1463940
9620,184,1031099880,12370094,1289445,1498944,1214537,1472040
9648,184,1031099880,12426526,1294426,1505792,1220464,1471920
9722,183,1031099880,12485940,1297769,1526016,1227519,1480200
9765,184,1031099880,12529265,1305962,1520320,1230197,1488300
9811,184,1031099880,12599009,1314559,1532608,1236476,1490820
9853,183,1031099880,12667880,1321990,1535616,1243130,1504320
9912,186,1031099880,12699105,1318249,1540864,1249194,1506300
9939,188,1031099880,12780725,1329757,1548672,1255922,1517940
10005,186,1031099880,12812997,1331174,1549312,1259925,1522800
10038,188,1031099880,12888063,1339753,1583360,1266972,1528740
10092,186,1031099880,12934415,1343684,1569152,1271909,1538580
10115,187,1031099880,13020340,1357068,1576960,1278448,1547400
10172,187,1031099880,13050396,1356995,1601152,1282773,1551240
10241,187,1031099880,13129472,1367795,1592064,1289441,1553640
10262,186,1031099880,13170996,1370728,1593344,1294116,1564920
10335,187,1031099880,13243346,1378810,1614848,1300988,1570800
10367,187,1031099880,13291057,1383054,1610048,1305985,1587360
10430,192,1031099880,13357678,1390057,1617280,1312501,1577640
10443,188,1031099880,13412338,1395082,1622848,1318156,1596540
10493,188,1031099880,13472533,1405886,1663104,1322125,1592220
10569,189,1031099880,13537741,1411830,1666816,1328893,1615740
10592,189,1031099880,13593919,1417158,1660544,1334635,1615740
10630,190,1031099880,13654161,1418159,1656640,1342812,1623000
10664,191,1031099880,13710853,1426260,1659712,1347439,1630560
10718,191,1031099880,13781155,1436954,1699200,1352899,1641060
10792,191,1031099880,13832576,1438475,1699200,1359593,1646940
10802,191,1031099880,13875527,1446429,1710400,1362320,1645620
10872,193,1031099880,13956788,1454644,1721152,1370408,1660140
10904,191,1031099880,14000873,1458573,1694912,1375022,1658880
10934,191,1031099880,14070952,1468446,1728064,1380802,1671480
10993,192,1031099880,14138329,1475554,1727296,1387381,1681080
11064,193,1031099880,14190164,1478662,1748032,1393454,1685160
11084,193,1031099880,14251470,1484479,1736704,1399719,1688340
11146,192,1031099880,14317051,1494997,1764352,1404580,1695720
11184,195,1031099880,14366156,1501493,1756416,1408811,1712940
11209,193,1031099880,14447501,1508182,1772544,1417565,1718100
11264,193,1031099880,14497748,1508537,1780480,1424591,1711260
11309,194,1031099880,14539090,1518120,1789312,1426390,1724940
11378,197,1031099880,14604484,1522677,1798080,1433779,1740360
11419,197,1031099880,14656990,1527278,1786496,1439308,1737060
11433,195,1031099880,14723557,1531155,1797056,1447156,1756620
11482,195,1031099880,14791063,1539965,1815424,1453024,1762620
11535,195,1031099880,14839346,1548042,1825600,1456460,1770720
11581,197,1031099880,14907781,1553671,1827904,1463824,1771560
11614,199,1031099880,14930208,1554485,1833728,1466679,1779840
11691,198,1031099880,15008585,1561468,1814656,1474883,1780800
11722,196,1031099880,15058989,1570854,1848832,1478061,1788240
11773,198,1031099880,15117539,1576135,1854656,1484162,1806060
11825,198,1031099880,15182971,1584452,1861888,1489945,1808220
11885,199,1031099880,15236769,1588548,1875776,1495875,1809300
11910,198,1031099880,15310025,1595511,1878720,1503356,1821360
11938,198,1031099880,15363092,1598507,1867968,1509653,1826400
11979,200,1031099880,15402197,1603814,1889856,1512965,1832940
12040,199,1031099880,15484376,1615268,1900992,1519796,1842600
12098,202,1031099880,15537784,1619507,1894848,1525609,1848120
12106,201,1031099880,15601017,1625362,1913856,1532133,1863240
12212,201,1031099880,15634496,1630238,1899840,1534826,1857420
12217,201,1031099880,15730778,1638840,1932224,1544894,1875900
12255,203,1031099880,15776659,1644966,1936896,1548823,1875060
12298,202,1031099880,15825488,1648395,1936832,1554329,1888140
12371,203,1031099880,15878938,1653740,1944576,1559674,1898340
12388,203,1031099880,15951793,1659888,1940160,1567447,1906800
12451,205,1031099880,15998703,1666028,1964288,1571517,1910880
12488,202,1031099880,16044046,1673048,1952832,1574986,1923960
12542,202,1031099880,16114042,1677963,1974272,1582879,1917300
12570,203,1031099880,16170797,1685854,1983296,1587605,1925460
12641,208,1031099880,16220060,1690354,1988864,1592714,1937880
12668,205,1031099880,16274689,1694048,1996224,1598935,1946880
12723,207,1031099880,16360106,1701406,1981248,1607984,1951620
12761,207,1031099880,16426701,1711240,2012928,1613283,1951260
12812,208,1031099880,16472145,1713641,2012160,1618746,1953360
12854,206,1031099880,16528071,1717233,2000256,1625196,1970640
12905,207,1031099880,16578591,1722915,2010304,1629978,1975800
12946,206,1031099880,16665210,1732937,2036096,1638057,1987140
12990,206,1031099880,16740933,1741308,2049216,1645287,1991940
13031,207,1031099880,16782544,1747630,2048064,1648522,2005080
13114,208,1031099880,16827116,1748107,2046400,1654685,2002560
13178,208,1031099880,16892918,1760983,2067584,1658567,2013480
13166,207,1031099880,16967774,1766013,2076736,1667105,2021760
13211,207,1031099880,17009681,1770966,2075328,1670969,2031120
13272,209,1031099880,17082793,1776425,2089408,1679074,2032440
13278,207,1031099880,17124610,1780060,2101248,1683490,2036760
13366,210,1031099880,17200895,1787916,2085184,1691021,2050200
13406,209,1031099880,17252092,1794197,2115904,1695643,2054340
13441,209,1031099880,17310514,1799685,2116096,1701637,2063940
13479,210,1031099880,17361808,1804008,2126016,1707112,2068500
13524,209,1031099880,17427533,1811921,2128128,1713110,2072880
13581,210,1031099880,17499567,1818906,2145984,1720407,2081220
13624,212,1031099880,17555843,1826579,2129152,1725158,2090160
13668,211,1031099880,17607734,1833075,2152000,1729787,2099580
13714,211,1031099880,17669603,1835463,2142144,1737602,2108460
13722,212,1031099880,17743517,1848852,2168960,1742423,2110140
13818,213,1031099880,17787092,1850217,2176960,1748063,2119800
13864,215,1031099880,17846274,1854353,2169472,1754745,2122020
13917,212,1031099880,17890077,1854849,2157440,1760790,2127360
13930,213,1031099880,17962633,1864738,2193920,1766917,2144880
13990,212,1031099880,18023652,1873810,2205696,1771746,2143860
14035,214,1031099880,18087940,1882161,2207872,1777351,2149920
14069,214,1031099880,18130810,1884705,2197504,1782385,2164020
14106,214,1031099880,18203143,1888768,2222080,1790977,2168520
14194,214,1031099880,18271233,1899532,2224768,1796091,2168700
14194,215,1031099880,18335917,1903339,2243200,1803700,2179620


